Helicoidal Transformation Method for Finite Element Models of Twisted Superconductors

This paper deals with the modelling of superconducting and resistive wires with a helicoidal symmetry, subjected to an external field and a transport current. Helicoidal structures are three-dimensional, and therefore yield computationally intensive simulations in a Cartesian coordinate system. We show in this paper that by working instead with a helicoidal system of coordinates, the problem to solve can be made two-dimensional, drastically reducing the computational cost. We first introduce the state-of-the-art approach and apply it on the h-phi-formulation with helicoidally symmetric boundary conditions (e.g., axial external magnetic field, with or without transport current), with an emphasis on the function space discretization. Then, we extend the approach to general boundary conditions (e.g., transverse external magnetic field) and present numerical results with linear materials. In particular, we discuss the frequency-dependent losses in composite wires made of superconducting filaments embedded in a resistive matrix. Finally, we provide outlook to the application of the generalized model with nonlinear materials.

==> data/I_54fil_appCurrent.txt <==
r I_50 I_100 I_150 I_200 I_250 I_500
0.11 0.8341495642529911 1.706353169739004 2.30779707955976 2.824125080348274 3.502668003150506 4.393628249849914 
0.19052558883257648 0.6926155186381241 1.447254575467091 2.750831931090334 16.79361000494012 27.12223807353653 30.58734452830371 
0.22 0.7094553098620477 1.633805833069965 9.204205040096525 29.11887267328985 38.79113889583146 33.11488056572922 
0.291032644217105 0.8777261053704337 14.81650820087881 37.1173357677083 42.65502993738052 41.97931047964428 27.53903260019135 
0.291032644217105 0.8660517389067481 14.68563973090544 37.13353064527706 42.65325203914742 41.97572468894599 27.68485879414258 
0.33 9.269429348465536 33.4432490400222 42.55704672871034 42.75828392163732 41.954970007767 -2.633593720692873 
0.38105117766515295 23.55404998195121 42.34512410469519 42.7358798284159 42.7058446046689 41.80609747489859 -36.43378553723451 
0.3966106403010388 31.23478888980601 42.49470207476276 42.73631299184739 42.66060381644584 41.73378402136323 -42.16551171509198 


==> data/I_54fil_transverse_100mm.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.008086864492522 0.002288691235835 1.76928154993e-06 0.005796403975137 0.8086864492522 0.2288691235835 0.000176928154993 0.5796403975137
0.014678 0.01671672548402 0.00476396349867 3.655292503649e-06 0.01194910669285 1.138896681020575 0.3245648929465867 0.00024903205502445835 0.8140827560192124
0.0215443 0.03315813095806 0.009583264408092 7.242417351169e-06 0.02356762413262 1.5390674544106795 0.4448166989919376 0.0003361639668575447 1.0939145914520314
0.0316228 0.0612335715671 0.01817887042366 1.334950752403e-05 0.04304135163592 1.93637412142821 0.5748659329237132 0.0004221481818191305 1.3610860403228051
0.0464159 0.1019320407367 0.03168577600515 2.216993505141e-05 0.0702240947965 2.1960586940401887 0.6826491785174906 0.0004776366514795576 1.512931878871249
0.0681292 0.1506730859059 0.05009593983866 3.275953109118e-05 0.1005443865362 2.211578675603119 0.7353079125934254 0.0004808442061726837 1.4757899188042718
0.1 0.2003315651238 0.07232050359232 4.392276251796e-05 0.1279671387689 2.0033156512379997 0.7232050359232001 0.00043922762517959997 1.279671387689
0.14678 0.2465016754435 0.09716082663692 5.561588918161e-05 0.1492852329174 1.6793955269348686 0.6619486758204115 0.0003789064530699687 1.0170679446613982
0.215443 0.2886796794311 0.1242280776138 6.949697947645e-05 0.1643821048379 1.3399352934701987 0.5766169131222644 0.0003225771061322484 0.7629958032421569
0.316228 0.3287108570361 0.1541960068024 8.937284674029e-05 0.174425477387 1.0394742307325726 0.48761022680597543 0.0002826215475552133 0.5515813823791694
0.464159 0.3694874083252 0.188551258806 0.0001227547529847 0.1808133947662 0.7960362899894218 0.4062212707412761 0.0002644670317384775 0.38955055221637414
0.681292 0.4136385998495 0.2285601409871 0.0001843963300278 0.1848940625324 0.6071384954608303 0.3354804415538418 0.000270656825601651 0.2713873970814277
1.0 0.4628504991762 0.2746837540962 0.0003040747487709 0.1878626703312 0.4628504991762 0.2746837540962 0.0003040747487709 0.1878626703312
1.4678 0.5190052695084 0.3278827982703 0.0005431479898746 0.1905793232481 0.35359399748494347 0.223383838581755 0.0003700422331888541 0.12984011666991416
2.15443 0.58393143272 0.3896483454947 0.001028691518566 0.1932543957067 0.2710375517979234 0.18085913466424994 0.0004774773460107778 0.08970093978764684
3.16228 0.657960350102 0.4603623349766 0.002027282625724 0.1955707324997 0.20806517768888272 0.1455792450309903 0.0006410825814678017 0.061844850076432194
4.64159 0.740599397526 0.539186110606 0.004104775005208 0.1973085119148 0.15955726324944686 0.1161640969163584 0.0008843467443716485 0.04250881958871852
6.81292 0.8315007540422 0.6244800548973 0.00846835206166 0.1985523470832 0.12204763215217558 0.09166114601335404 0.0012429842213999285 0.029143501917415732
10.0 0.931671495626 0.7145262271591 0.01770377531879 0.1994414931481 0.0931671495626 0.07145262271590999 0.0017703775318789999 0.01994414931481
14.678 1.047391027529 0.8099445324253 0.03736482271742 0.2000816723861 0.07135788442083389 0.055180851098603344 0.0025456344677353858 0.013631398854482899
21.5443 1.197185566935 0.9172201765609 0.0793784137428 0.2005869766315 0.05556855256077013 0.0425736819743923 0.0036844276092887675 0.00931044297709835
31.6228 1.418753911129 1.048348598441 0.169303356569 0.2011019561182 0.04486490478796944 0.0331516689996142 0.005353838261286161 0.0063593975270437786
46.4159 1.773651400388 1.209969098047 0.3618496092009 0.20183269314 0.03821215144784438 0.02606798743635263 0.007795811547355539 0.004348352464134057
68.1292 2.365076821681 1.38756319411 0.7743858487884 0.2031277787821 0.0347145837861152 0.02036664446536874 0.011366430969223183 0.0029815083515159434
100.0 3.412852751875 1.54753690017 1.659640898313 0.2056749533918 0.03412852751875 0.015475369001699999 0.01659640898313 0.002056749533918
146.78 5.43692568737 1.663392131232 3.562631912627 0.2109016435105 0.037041325026365986 0.011332553012890038 0.024271916559660715 0.0014368554538118272
215.443 9.612130271461 1.733049762025 7.657403077284 0.2216774321514 0.04461565365995182 0.008044121934920141 0.03554259399137591 0.0010289377336529847
316.228 18.48081030128 1.769366313193 16.4681586648 0.2432853232924 0.05844141031559507 0.005595223424848527 0.0520768517171155 0.0007693351736481272
464.159 37.47645139454 1.78538847879 35.40726747421 0.2837954415416 0.08074054665435766 0.0038465019072990076 0.07628262615657566 0.0006114185904864497
681.292 78.15829649399 1.788617149292 76.01869316669 0.350986178011 0.1147207019809274 0.0026253312078991092 0.11158019346578266 0.0005151773072500484
1000.0 164.8749152071 1.780662788968 162.6505337742 0.4437186439248 0.16487491520710001 0.001780662788968 0.1626505337742 0.0004437186439248
1467.8 347.7409698273 1.757113762022 345.4366075986 0.5472484666589 0.23691304661895352 0.0011971070731857203 0.23534310369164738 0.00037283585410743974
2154.43 724.7040847745 1.705684527645 722.3549152853 0.643484961576 0.3363785710255149 0.0007917103492083753 0.3352881807648891 0.00029867991142715244
3162.28 1466.552567049 1.603566896757 1464.233169705 0.7158304473034 0.46376429887581105 0.000507092002212644 0.4630308415779121 0.00022636529570544035
4641.59 2802.682452792 1.420386717777 2800.52302803 0.7390380438904 0.603819478409769 0.0003060129649057758 0.6033542445649013 0.00015922087989038238
6812.92 4872.715743451 1.14058180601 4870.886052763 0.6891088819315 0.7152169324534854 0.0001674145309221303 0.7149483705610811 0.00010114736147371465
10000.0 7467.886926075 0.8016233484145 7466.507438558 0.5778641686026 0.7467886926075 8.016233484145e-05 0.7466507438558 5.778641686026001e-05
14678.0 10075.78842584 0.4883315215227 10074.83924871 0.4608456072719 0.6864551318871781 3.326962266812236e-05 0.6863904652343644 3.139703006348958e-05
21544.3 12376.17594371 0.2622887666608 12375.51481795 0.398836994061 0.5744524511685226 1.2174392607826663e-05 0.5744217643622676 1.8512413680695126e-05
31622.8 14484.48874534 0.1265318061036 14483.9256723 0.4365412389545 0.45803941287109307 4.001284076792694e-06 0.4580216069513136 1.3804635862558027e-05
46415.9 16718.87032516 0.05474981042661 16718.19342649 0.6221488641364 0.360197051552593 1.1795486121482077e-06 0.3601824682164948 1.340378758434933e-05
68129.2 19336.07940775 0.02081290590672 19335.02971741 1.028877433659 0.2838148607021659 3.054917114353317e-07 0.28379945335348133 1.5101856966748474e-05
100000.0 22412.64885273 0.006751709142758 22410.87154751 1.770553513452 0.2241264885273 6.751709142758e-08 0.2241087154751 1.770553513452e-05


==> data/I_54fil_transverse_100mm_corr.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.004043432246261 0.0011443456179175 8.84640774965e-07 0.0028982019875685 0.4043432246261 0.11443456179175 8.84640774965e-05 0.28982019875685
0.014678 0.00835836274201 0.002381981749335 1.8276462518245e-06 0.005974553346425 0.5694483405102875 0.16228244647329335 0.00012451602751222917 0.4070413780096062
0.0215443 0.01657906547903 0.004791632204046 3.6212086755845e-06 0.01178381206631 0.7695337272053397 0.2224083494959688 0.00016808198342877235 0.5469572957260157
0.0316228 0.03061678578355 0.00908943521183 6.674753762015e-06 0.02152067581796 0.968187060714105 0.2874329664618566 0.00021107409090956525 0.6805430201614026
0.0464159 0.05096602036835 0.015842888002575 1.1084967525705e-05 0.03511204739825 1.0980293470200944 0.3413245892587453 0.0002388183257397788 0.7564659394356245
0.0681292 0.07533654295295 0.02504796991933 1.637976554559e-05 0.0502721932681 1.1057893378015595 0.3676539562967127 0.00024042210308634185 0.7378949594021359
0.1 0.1001657825619 0.03616025179616 2.196138125898e-05 0.06398356938445 1.0016578256189999 0.36160251796160003 0.00021961381258979999 0.6398356938445
0.14678 0.12325083772175 0.04858041331846 2.7807944590805e-05 0.0746426164587 0.8396977634674343 0.33097433791020575 0.00018945322653498434 0.5085339723306991
0.215443 0.14433983971555 0.0621140388069 3.4748489738225e-05 0.08219105241895 0.6699676467350993 0.2883084565611322 0.0001612885530661242 0.38149790162107844
0.316228 0.16435542851805 0.0770980034012 4.4686423370145e-05 0.0872127386935 0.5197371153662863 0.24380511340298772 0.00014131077377760665 0.2757906911895847
0.464159 0.1847437041626 0.094275629403 6.137737649235e-05 0.0904066973831 0.3980181449947109 0.20311063537063806 0.00013223351586923876 0.19477527610818707
0.681292 0.20681929992475 0.11428007049355 9.21981650139e-05 0.0924470312662 0.30356924773041516 0.1677402207769209 0.0001353284128008255 0.13569369854071384
1.0 0.2314252495881 0.1373418770481 0.00015203737438545 0.0939313351656 0.2314252495881 0.1373418770481 0.00015203737438545 0.0939313351656
1.4678 0.2595026347542 0.16394139913515 0.0002715739949373 0.09528966162405 0.17679699874247173 0.1116919192908775 0.00018502111659442704 0.06492005833495708
2.15443 0.29196571636 0.19482417274735 0.000514345759283 0.09662719785335 0.1355187758989617 0.09042956733212497 0.0002387386730053889 0.04485046989382342
3.16228 0.328980175051 0.2301811674883 0.001013641312862 0.09778536624985 0.10403258884444136 0.07278962251549514 0.00032054129073390085 0.030922425038216097
4.64159 0.370299698763 0.269593055303 0.002052387502604 0.0986542559574 0.07977863162472343 0.0580820484581792 0.00044217337218582423 0.02125440979435926
6.81292 0.4157503770211 0.31224002744865 0.00423417603083 0.0992761735416 0.06102381607608779 0.04583057300667702 0.0006214921106999642 0.014571750958707866
10.0 0.465835747813 0.35726311357955 0.008851887659395 0.09972074657405 0.0465835747813 0.035726311357954996 0.0008851887659394999 0.009972074657405
14.678 0.5236955137645 0.40497226621265 0.01868241135871 0.10004083619305 0.035678942210416946 0.027590425549301672 0.0012728172338676929 0.006815699427241449
21.5443 0.5985927834675 0.45861008828045 0.0396892068714 0.10029348831575 0.027784276280385066 0.02128684098719615 0.0018422138046443838 0.004655221488549175
31.6228 0.7093769555645 0.5241742992205 0.0846516782845 0.1005509780591 0.02243245239398472 0.0165758344998071 0.0026769191306430804 0.0031796987635218893
46.4159 0.886825700194 0.6049845490235 0.18092480460045 0.10091634657 0.01910607572392219 0.013033993718176314 0.0038979057736777695 0.0021741762320670287
68.1292 1.1825384108405 0.693781597055 0.3871929243942 0.10156388939105 0.0173572918930576 0.01018332223268437 0.0056832154846115914 0.0014907541757579717
100.0 1.7064263759375 0.773768450085 0.8298204491565 0.1028374766959 0.017064263759375 0.007737684500849999 0.008298204491565 0.001028374766959
146.78 2.718462843685 0.831696065616 1.7813159563135 0.10545082175525 0.018520662513182993 0.005666276506445019 0.012135958279830357 0.0007184277269059136
215.443 4.8060651357305 0.8665248810125 3.828701538642 0.1108387160757 0.02230782682997591 0.0040220609674600704 0.017771296995687955 0.0005144688668264923
316.228 9.24040515064 0.8846831565965 8.2340793324 0.1216426616462 0.029220705157797535 0.0027976117124242634 0.02603842585855775 0.0003846675868240636
464.159 18.73822569727 0.892694239395 17.703633737105 0.1418977207708 0.04037027332717883 0.0019232509536495038 0.03814131307828783 0.00030570929524322487
681.292 39.079148246995 0.894308574646 38.009346583345 0.1754930890055 0.0573603509904637 0.0013126656039495546 0.05579009673289133 0.0002575886536250242
1000.0 82.43745760355 0.890331394484 81.3252668871 0.2218593219624 0.08243745760355001 0.000890331394484 0.0813252668871 0.0002218593219624
1467.8 173.87048491365 0.878556881011 172.7183037993 0.27362423332945 0.11845652330947676 0.0005985535365928601 0.11767155184582369 0.00018641792705371987
2154.43 362.35204238725 0.8528422638225 361.17745764265 0.321742480788 0.16818928551275744 0.00039585517460418763 0.16764409038244454 0.00014933995571357622
3162.28 733.2762835245 0.8017834483785 732.1165848525 0.3579152236517 0.23188214943790553 0.000253546001106322 0.23151542078895604 0.00011318264785272018
4641.59 1401.341226396 0.7101933588885 1400.261514015 0.3695190219452 0.3019097392048845 0.0001530064824528879 0.30167712228245064 7.961043994519119e-05
6812.92 2436.3578717255 0.570290903005 2435.4430263815 0.34455444096575 0.3576084662267427 8.370726546106515e-05 0.35747418528054054 5.0573680736857324e-05
10000.0 3733.9434630375 0.40081167420725 3733.253719279 0.2889320843013 0.37339434630375 4.0081167420725e-05 0.3733253719279 2.8893208430130004e-05
14678.0 5037.89421292 0.24416576076135 5037.419624355 0.23042280363595 0.34322756594358905 1.663481133406118e-05 0.3431952326171822 1.569851503174479e-05
21544.3 6188.087971855 0.1311443833304 6187.757408975 0.1994184970305 0.2872262255842613 6.087196303913332e-06 0.2872108821811338 9.256206840347563e-06
31622.8 7242.24437267 0.0632659030518 7241.96283615 0.21827061947725 0.22901970643554653 2.000642038396347e-06 0.2290108034756568 6.902317931279013e-06
46415.9 8359.43516258 0.027374905213305 8359.096713245 0.3110744320682 0.1800985257762965 5.897743060741039e-07 0.1800912341082474 6.701893792174665e-06
68129.2 9668.039703875 0.01040645295336 9667.514858705 0.5144387168295 0.14190743035108294 1.5274585571766586e-07 0.14189972667674067 7.550928483374237e-06
100000.0 11206.324426365 0.003375854571379 11205.435773755 0.885276756726 0.11206324426365 3.375854571379e-08 0.11205435773755 8.85276756726e-06


==> data/I_54fil_transverse_100mm_corr_scaled.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 4.043432246261e-05 1.1443456179175001e-05 8.84640774965e-09 2.8982019875685002e-05 0.004043432246261 0.0011443456179175 8.84640774965e-07 0.0028982019875685
0.014678 8.35836274201e-05 2.3819817493349998e-05 1.8276462518245e-08 5.9745533464250006e-05 0.005694483405102875 0.0016228244647329335 1.245160275122292e-06 0.0040704137800960626
0.0215443 0.0001657906547903 4.791632204046001e-05 3.6212086755845e-08 0.0001178381206631 0.007695337272053397 0.002224083494959688 1.6808198342877236e-06 0.005469572957260157
0.0316228 0.0003061678578355 9.08943521183e-05 6.674753762015e-08 0.0002152067581796 0.00968187060714105 0.0028743296646185665 2.1107409090956525e-06 0.006805430201614025
0.0464159 0.0005096602036835 0.00015842888002574998 1.1084967525704999e-07 0.0003511204739825 0.010980293470200943 0.0034132458925874532 2.388183257397788e-06 0.007564659394356244
0.0681292 0.0007533654295295001 0.0002504796991933 1.6379765545590001e-07 0.0005027219326810001 0.011057893378015595 0.0036765395629671273 2.4042210308634184e-06 0.00737894959402136
0.1 0.001001657825619 0.00036160251796160003 2.196138125898e-07 0.0006398356938445 0.01001657825619 0.003616025179616 2.196138125898e-06 0.006398356938445
0.14678 0.0012325083772175 0.00048580413318459996 2.7807944590805e-07 0.0007464261645870001 0.008396977634674344 0.0033097433791020574 1.8945322653498433e-06 0.005085339723306991
0.215443 0.0014433983971555001 0.0006211403880690001 3.4748489738225e-07 0.0008219105241895 0.006699676467350994 0.0028830845656113223 1.6128855306612423e-06 0.0038149790162107845
0.316228 0.0016435542851804999 0.000770980034012 4.4686423370145e-07 0.0008721273869350001 0.005197371153662863 0.002438051134029877 1.4131077377760665e-06 0.0027579069118958475
0.464159 0.001847437041626 0.00094275629403 6.137737649235e-07 0.000904066973831 0.003980181449947108 0.002031106353706381 1.3223351586923877e-06 0.0019477527610818708
0.681292 0.0020681929992475002 0.0011428007049355 9.219816501390001e-07 0.0009244703126620001 0.003035692477304152 0.001677402207769209 1.353284128008255e-06 0.0013569369854071383
1.0 0.002314252495881 0.001373418770481 1.5203737438545e-06 0.000939313351656 0.002314252495881 0.001373418770481 1.5203737438545e-06 0.000939313351656
1.4678 0.002595026347542 0.0016394139913515 2.7157399493730003e-06 0.0009528966162405001 0.0017679699874247172 0.001116919192908775 1.8502111659442707e-06 0.0006492005833495709
2.15443 0.0029196571636000003 0.0019482417274735001 5.14345759283e-06 0.0009662719785335 0.001355187758989617 0.0009042956733212497 2.387386730053889e-06 0.00044850469893823423
3.16228 0.0032898017505100003 0.002301811674883 1.013641312862e-05 0.0009778536624985 0.0010403258884444137 0.0007278962251549516 3.2054129073390086e-06 0.00030922425038216095
4.64159 0.00370299698763 0.00269593055303 2.052387502604e-05 0.000986542559574 0.0007977863162472342 0.000580820484581792 4.421733721858242e-06 0.0002125440979435926
6.81292 0.004157503770211 0.0031224002744865 4.23417603083e-05 0.000992761735416 0.0006102381607608778 0.00045830573006677016 6.214921106999642e-06 0.00014571750958707866
10.0 0.00465835747813 0.0035726311357955 8.851887659395e-05 0.0009972074657405 0.000465835747813 0.00035726311357955 8.851887659395e-06 9.972074657404999e-05
14.678 0.005236955137645 0.0040497226621265 0.0001868241135871 0.0010004083619305 0.0003567894221041695 0.0002759042554930167 1.272817233867693e-05 6.81569942724145e-05
21.5443 0.005985927834675 0.004586100882804501 0.000396892068714 0.0010029348831575 0.00027784276280385067 0.00021286840987196152 1.842213804644384e-05 4.6552214885491756e-05
31.6228 0.007093769555645 0.005241742992204999 0.000846516782845 0.001005509780591 0.00022432452393984719 0.00016575834499807097 2.6769191306430804e-05 3.179698763521889e-05
46.4159 0.00886825700194 0.006049845490235 0.0018092480460045 0.0010091634657 0.00019106075723922188 0.00013033993718176314 3.89790577367777e-05 2.1741762320670287e-05
68.1292 0.011825384108405 0.00693781597055 0.003871929243942 0.0010156388939105 0.00017357291893057604 0.0001018332223268437 5.683215484611591e-05 1.4907541757579717e-05
100.0 0.017064263759375 0.007737684500849999 0.008298204491565 0.001028374766959 0.00017064263759375 7.737684500849999e-05 8.298204491565e-05 1.028374766959e-05
146.78 0.02718462843685 0.00831696065616 0.017813159563135 0.0010545082175525001 0.00018520662513182994 5.6662765064450195e-05 0.00012135958279830358 7.184277269059137e-06
215.443 0.048060651357305 0.008665248810125 0.03828701538642 0.0011083871607570001 0.0002230782682997591 4.0220609674600706e-05 0.00017771296995687953 5.144688668264924e-06
316.228 0.09240405150639999 0.008846831565965 0.082340793324 0.001216426616462 0.00029220705157797535 2.7976117124242635e-05 0.0002603842585855775 3.846675868240636e-06
464.159 0.1873822569727 0.008926942393950001 0.17703633737105 0.0014189772077080002 0.0004037027332717883 1.923250953649504e-05 0.00038141313078287833 3.0570929524322487e-06
681.292 0.39079148246995 0.00894308574646 0.38009346583345 0.0017549308900550002 0.0005736035099046371 1.3126656039495546e-05 0.0005579009673289133 2.5758865362502424e-06
1000.0 0.8243745760355 0.008903313944840001 0.813252668871 0.002218593219624 0.0008243745760355 8.903313944840001e-06 0.000813252668871 2.218593219624e-06
1467.8 1.7387048491365 0.00878556881011 1.727183037993 0.0027362423332945003 0.0011845652330947677 5.985535365928601e-06 0.001176715518458237 1.8641792705371987e-06
2154.43 3.6235204238725 0.008528422638225 3.6117745764265 0.00321742480788 0.0016818928551275744 3.958551746041877e-06 0.0016764409038244456 1.4933995571357622e-06
3162.28 7.332762835244999 0.008017834483785 7.321165848524999 0.003579152236517 0.002318821494379055 2.53546001106322e-06 0.0023151542078895604 1.1318264785272018e-06
4641.59 14.01341226396 0.007101933588885 14.00261514015 0.0036951902194519996 0.0030190973920488453 1.5300648245288792e-06 0.0030167712228245064 7.961043994519118e-07
6812.92 24.363578717255 0.00570290903005 24.354430263815004 0.0034455444096575002 0.003576084662267427 8.370726546106515e-07 0.0035747418528054055 5.057368073685732e-07
10000.0 37.339434630375 0.0040081167420725 37.33253719279 0.002889320843013 0.0037339434630375003 4.0081167420725e-07 0.003733253719279 2.889320843013e-07
14678.0 50.378942129200006 0.0024416576076135 50.37419624355 0.0023042280363595002 0.0034322756594358907 1.6634811334061181e-07 0.003431952326171822 1.569851503174479e-07
21544.3 61.880879718550005 0.0013114438333039998 61.87757408975 0.001994184970305 0.002872262255842613 6.087196303913332e-08 0.0028721088218113377 9.256206840347563e-08
31622.8 72.42244372670001 0.000632659030518 72.4196283615 0.0021827061947724997 0.0022901970643554653 2.0006420383963468e-08 0.002290108034756568 6.902317931279013e-08
46415.9 83.59435162580002 0.00027374905213305 83.59096713245 0.0031107443206820004 0.0018009852577629652 5.897743060741039e-09 0.001800912341082474 6.701893792174665e-08
68129.2 96.68039703875 0.0001040645295336 96.67514858705 0.005144387168295001 0.0014190743035108295 1.5274585571766587e-09 0.0014189972667674067 7.550928483374237e-08
100000.0 112.06324426364999 3.375854571379e-05 112.05435773755 0.00885276756726 0.0011206324426364998 3.375854571379e-10 0.0011205435773755002 8.852767567260001e-08


==> data/I_54fil_transverse_100mm_dummy.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.008086864492522 0.002288691235835 1.76928154993e-06 0.005796403975137 0.8086864492522 0.2288691235835 0.000176928154993 0.5796403975137
0.014678 0.01671672548402 0.00476396349867 3.655292503649e-06 0.01194910669285 1.138896681020575 0.3245648929465867 0.00024903205502445835 0.8140827560192124
0.0215443 0.03315813095806 0.009583264408092 7.242417351169e-06 0.02356762413262 1.5390674544106795 0.4448166989919376 0.0003361639668575447 1.0939145914520314
0.0316228 0.0612335715671 0.01817887042366 1.334950752403e-05 0.04304135163592 1.93637412142821 0.5748659329237132 0.0004221481818191305 1.3610860403228051
0.0464159 0.1019320407367 0.03168577600515 2.216993505141e-05 0.0702240947965 2.1960586940401887 0.6826491785174906 0.0004776366514795576 1.512931878871249
0.0681292 0.1506730859059 0.05009593983866 3.275953109118e-05 0.1005443865362 2.211578675603119 0.7353079125934254 0.0004808442061726837 1.4757899188042718
0.1 0.2003315651238 0.07232050359232 4.392276251796e-05 0.1279671387689 2.0033156512379997 0.7232050359232001 0.00043922762517959997 1.279671387689
0.14678 0.2465016754435 0.09716082663692 5.561588918161e-05 0.1492852329174 1.6793955269348686 0.6619486758204115 0.0003789064530699687 1.0170679446613982
0.215443 0.2886796794311 0.1242280776138 6.949697947645e-05 0.1643821048379 1.3399352934701987 0.5766169131222644 0.0003225771061322484 0.7629958032421569
0.316228 0.3287108570361 0.1541960068024 8.937284674029e-05 0.174425477387 1.0394742307325726 0.48761022680597543 0.0002826215475552133 0.5515813823791694
0.464159 0.3694874083252 0.188551258806 0.0001227547529847 0.1808133947662 0.7960362899894218 0.4062212707412761 0.0002644670317384775 0.38955055221637414
0.681292 0.4136385998495 0.2285601409871 0.0001843963300278 0.1848940625324 0.6071384954608303 0.3354804415538418 0.000270656825601651 0.2713873970814277
1.0 0.4628504991762 0.2746837540962 0.0003040747487709 0.1878626703312 0.4628504991762 0.2746837540962 0.0003040747487709 0.1878626703312
1.4678 0.5190052695084 0.3278827982703 0.0005431479898746 0.1905793232481 0.35359399748494347 0.223383838581755 0.0003700422331888541 0.12984011666991416
2.15443 0.58393143272 0.3896483454947 0.001028691518566 0.1932543957067 0.2710375517979234 0.18085913466424994 0.0004774773460107778 0.08970093978764684
3.16228 0.657960350102 0.4603623349766 0.002027282625724 0.1955707324997 0.20806517768888272 0.1455792450309903 0.0006410825814678017 0.061844850076432194
4.64159 0.740599397526 0.539186110606 0.004104775005208 0.1973085119148 0.15955726324944686 0.1161640969163584 0.0008843467443716485 0.04250881958871852
6.81292 0.8315007540422 0.6244800548973 0.00846835206166 0.1985523470832 0.12204763215217558 0.09166114601335404 0.0012429842213999285 0.029143501917415732
10.0 0.931671495626 0.7145262271591 0.01770377531879 0.1994414931481 0.0931671495626 0.07145262271590999 0.0017703775318789999 0.01994414931481
14.678 1.047391027529 0.8099445324253 0.03736482271742 0.2000816723861 0.07135788442083389 0.055180851098603344 0.0025456344677353858 0.013631398854482899
21.5443 1.197185566935 0.9172201765609 0.0793784137428 0.2005869766315 0.05556855256077013 0.0425736819743923 0.0036844276092887675 0.00931044297709835
31.6228 1.418753911129 1.048348598441 0.169303356569 0.2011019561182 0.04486490478796944 0.0331516689996142 0.005353838261286161 0.0063593975270437786
46.4159 1.773651400388 1.209969098047 0.3618496092009 0.20183269314 0.03821215144784438 0.02606798743635263 0.007795811547355539 0.004348352464134057
68.1292 2.365076821681 1.38756319411 0.7743858487884 0.2031277787821 0.0347145837861152 0.02036664446536874 0.011366430969223183 0.0029815083515159434
100.0 3.412852751875 1.54753690017 1.659640898313 0.2056749533918 0.03412852751875 0.015475369001699999 0.01659640898313 0.002056749533918
146.78 5.43692568737 1.663392131232 3.562631912627 0.2109016435105 0.037041325026365986 0.011332553012890038 0.024271916559660715 0.0014368554538118272
215.443 9.612130271461 1.733049762025 7.657403077284 0.2216774321514 0.04461565365995182 0.008044121934920141 0.03554259399137591 0.0010289377336529847
316.228 18.48081030128 1.769366313193 16.4681586648 0.2432853232924 0.05844141031559507 0.005595223424848527 0.0520768517171155 0.0007693351736481272
464.159 37.47645139454 1.78538847879 35.40726747421 0.2837954415416 0.08074054665435766 0.0038465019072990076 0.07628262615657566 0.0006114185904864497
681.292 78.15829649399 1.788617149292 76.01869316669 0.350986178011 0.1147207019809274 0.0026253312078991092 0.11158019346578266 0.0005151773072500484
1000.0 164.8749152071 1.780662788968 162.6505337742 0.4437186439248 0.16487491520710001 0.001780662788968 0.1626505337742 0.0004437186439248
1467.8 347.7409698273 1.757113762022 345.4366075986 0.5472484666589 0.23691304661895352 0.0011971070731857203 0.23534310369164738 0.00037283585410743974
2154.43 724.7040847745 1.705684527645 722.3549152853 0.643484961576 0.3363785710255149 0.0007917103492083753 0.3352881807648891 0.00029867991142715244
3162.28 1466.552567049 1.603566896757 1464.233169705 0.7158304473034 0.46376429887581105 0.000507092002212644 0.4630308415779121 0.00022636529570544035
4641.59 2802.682452792 1.420386717777 2800.52302803 0.7390380438904 0.603819478409769 0.0003060129649057758 0.6033542445649013 0.00015922087989038238
6812.92 4872.715743451 1.14058180601 4870.886052763 0.6891088819315 0.7152169324534854 0.0001674145309221303 0.7149483705610811 0.00010114736147371465
10000.0 7467.886926075 0.8016233484145 7466.507438558 0.5778641686026 0.7467886926075 8.016233484145e-05 0.7466507438558 5.778641686026001e-05
14678.0 10075.78842584 0.4883315215227 10074.83924871 0.4608456072719 0.6864551318871781 3.326962266812236e-05 0.6863904652343644 3.139703006348958e-05
21544.3 12376.17594371 0.2622887666608 12375.51481795 0.398836994061 0.5744524511685226 1.2174392607826663e-05 0.5744217643622676 1.8512413680695126e-05
31622.8 14484.48874534 0.1265318061036 14483.9256723 0.4365412389545 0.45803941287109307 4.001284076792694e-06 0.4580216069513136 1.3804635862558027e-05
46415.9 16718.87032516 0.05474981042661 16718.19342649 0.6221488641364 0.360197051552593 1.1795486121482077e-06 0.3601824682164948 1.340378758434933e-05
68129.2 19336.07940775 0.02081290590672 19335.02971741 1.028877433659 0.2838148607021659 3.054917114353317e-07 0.28379945335348133 1.5101856966748474e-05
100000.0 22412.64885273 0.006751709142758 22410.87154751 1.770553513452 0.2241264885273 6.751709142758e-08 0.2241087154751 1.770553513452e-05


==> data/I_54fil_transverse_10mm.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.0004707198993974 0.0003577472307054 2.55801709416e-06 0.0001104146515978 0.04707198993974 0.03577472307054 0.000255801709416 0.01104146515978
0.014678 0.001013841912709 0.0007705060046173 5.50985065184e-06 0.0002378260574396 0.06907221097622293 0.05249393681818368 0.0003753815677776264 0.016202892590243902
0.0215443 0.002182895895708 0.001658905747818 1.186490970237e-05 0.0005121252381882 0.10132127271287535 0.07699975157317714 0.0005507215227401215 0.02377079961698454
0.0316228 0.004696606705672 0.003568913631379 2.553575876194e-05 0.001102157315532 0.14851963474682825 0.1128588749692943 0.0008075109971900021 0.03485324878037365
0.0464159 0.01008942968015 0.007665474820794 5.489311516837e-05 0.002369061744187 0.21737011843247678 0.165147607194819 0.00118263601844131 0.051039875219202904
0.0681292 0.02160330748566 0.01640671071453 0.000117703189667 0.005078893581466 0.31709322119825273 0.24081760411879194 0.0017276467310198857 0.07454797034848493
0.1 0.04593566969193 0.03485636495948 0.0002510396973919 0.01082826503506 0.4593566969193 0.3485636495948 0.002510396973919 0.1082826503506
0.14678 0.09627351298361 0.07291915252624 0.0005295804491072 0.02282478000826 0.6559034812890722 0.49679215510451014 0.0036079877987954764 0.15550333838574737
0.215443 0.1960519553822 0.1479051026869 0.001093456407943 0.04705339628742 0.9099945478952669 0.6865161675566159 0.005075386101859889 0.2184029942370836
0.316228 0.3786751226328 0.2832461767333 0.00217355075855 0.09325539514092 1.1974749947278547 0.8957023942639487 0.006873365921265669 0.29489923454254524
0.464159 0.6723678046356 0.4938529293616 0.004085874557807 0.1744290007162 1.4485721587550817 1.0639736154240251 0.00880274767441114 0.37579579565666077
0.681292 1.074001551998 0.7599018438272 0.007240838076243 0.3068588700946 1.576418851238529 1.1153834828930915 0.01062809790257775 0.45040727044292317
1.0 1.563765275504 1.029958876496 0.01241647931943 0.5213899196887 1.563765275504 1.029958876496 0.01241647931943 0.5213899196887
1.4678 2.18151916879 1.270661079185 0.0213936400656 0.8894644495399 1.4862509666098924 0.8656908837614116 0.014575310032429485 0.6059847728163918
2.15443 3.067821001106 1.487679728419 0.03747989837146 1.542661374315 1.4239594700714342 0.6905212647516976 0.017396665647739774 0.7160415396717461
3.16228 4.41447247868 1.683794845696 0.06545318971067 2.665224443273 1.3959777371643243 0.5324622885057616 0.020698100645948493 0.84281734801251
4.64159 6.383331542607 1.820764283209 0.1107556431278 4.45181161627 1.375246745750271 0.3922716748375018 0.0238615739709453 0.9591134969417807
6.81292 9.011210505892 1.844875535323 0.1770096980645 6.989325272504 1.3226649521632428 0.2707907234083183 0.025981473151673585 1.0258927556031774
10.0 12.0484034596 1.74536193131 0.261541618066 10.04149991023 1.20484034596 0.174536193131 0.0261541618066 1.004149991023
14.678 14.95064689083 1.580714210755 0.3561359528911 13.01379672719 1.0185752071692329 0.10769275178873143 0.02426324791464096 0.886619207466276
21.5443 17.2458575573 1.442785823168 0.4601933583175 15.34287837582 0.8004835412290026 0.06696833144581166 0.02136033003242157 0.7121548797510246
31.6228 18.86429972782 1.391904875408 0.5980654089731 16.87432944344 0.5965410946475328 0.044015864357615384 0.018912474827437797 0.5336127554625144
46.4159 20.06317886429 1.434756892786 0.8345934917384 17.79382847976 0.4322479767555945 0.030910892448191243 0.017980767188364333 0.38335631711891827
68.1292 21.21622881748 1.539280233885 1.305695550896 18.3712530327 0.3114116827656864 0.022593546289770026 0.019164991676050798 0.26965314479988023
100.0 22.79425816044 1.656815693305 2.295254936257 18.84218753088 0.22794258160439998 0.01656815693305 0.022952549362569998 0.1884218753088
146.78 25.59258743232 1.74958097747 4.407201509481 19.43580494536 0.17436018144379342 0.011919750493732116 0.030025899369675705 0.1324145315803243
215.443 31.2023612132 1.806375243289 8.930651779224 20.46533419068 0.14482884667034898 0.00838446941088362 0.041452503814113244 0.09499187344531963
316.228 42.86899948544 1.833404104061 18.60040529108 22.4351900903 0.13556357908041033 0.005797728550479401 0.05881960260027575 0.07094624792965835
464.159 67.07349026159 1.839155050548 39.15019373255 26.08414147849 0.1445054178882452 0.003962338445549909 0.08434651430339604 0.05619656513929494
681.292 116.3694111342 1.828311343987 82.42847817514 32.11262161506 0.17080695374993396 0.0026835943237070153 0.12098847216045396 0.04713488726575389
1000.0 214.8910796891 1.802465154055 172.6775980249 40.41101651012 0.21489107968909998 0.0018024651540550002 0.1726775980249 0.04041101651012
1467.8 410.4718543749 1.760498216291 359.0634231987 49.64793295992 0.2796510794215152 0.0011994128738867693 0.24462694045421718 0.033824726093418724
2154.43 797.1826236144 1.693950187043 737.2845205011 58.20415292621 0.37002020191623775 0.0007862637389207355 0.342217904736334 0.027016033440961186
3162.28 1539.579403024 1.582034888264 1473.380146588 64.61722154803 0.486857394988426 0.0005002829883071708 0.46592336750319385 0.020433744497017976
4641.59 2858.113024305 1.395551417801 2790.049054015 66.668418872 0.6157616300244098 0.00030066236306976706 0.6010976958359097 0.014363271825387422
6812.92 4890.170845557 1.118942555621 4826.835928544 62.21597445777 0.7177789913219295 0.00016423832301289313 0.7084826958989684 0.009132057100005577
10000.0 7442.750431995 0.7866456581319 7389.721252987 52.24253334971 0.7442750431995 7.866456581319e-05 0.7389721252987 0.0052242533349710005
14678.0 10022.27437148 0.4794473373608 9980.144993628 41.64993051814 0.682809263624472 3.2664350549175636e-05 0.6799390239561248 0.0028375753180365174
21544.3 12307.92626844 0.257448440578 12271.79495271 35.87386728981 0.5712845749660003 1.1949724083771578e-05 0.5696075041987905 0.0016651210431441264
31622.8 14401.51362672 0.1240937583411 14362.53126471 38.85826824844 0.45541551117295115 3.924186294101092e-06 0.45418278155982394 0.0012288054267313457
46415.9 16606.67518234 0.05364484014183 16551.87913956 54.74239794075 0.3577798810825601 1.1557427550005493e-06 0.3565993364248027 0.0011793889150215767
68129.2 19169.07085392 0.02036939566762 19079.26622393 89.78426060162 0.28136351012370614 2.989818707341346e-07 0.2800453582888101 0.001317852853132284
100000.0 22158.99868877 0.006596730128344 22005.30147548 153.6906165619 0.22158998688769999 6.596730128343999e-08 0.2200530147548 0.0015369061656189998


==> data/I_54fil_transverse_10mm_3D.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 2.1535027234608e-06 1.6389937508454002e-06 1.4337021750468e-08 5.001719508645e-07 0.00021535027234608 0.00016389937508454002 1.4337021750468e-06 5.0017195086450005e-05
0.1 0.00021029881895832 0.000159767541732 1.4087875276199999e-06 4.9122489698736e-05 0.0021029881895832 0.00159767541732 1.4087875276199998e-05 0.0004912248969873599
1.0 0.007286379069864 0.004711572722556 7.322909897304e-05 0.0025015772483328 0.007286379069864 0.004711572722556 7.322909897304e-05 0.0025015772483328
10.0 0.06437875968732 0.006069722523936 0.0017634939223116 0.056545543241064006 0.006437875968732 0.0006069722523936 0.00017634939223116 0.005654554324106401
100.0 0.11719509669342 0.0040860177630222 0.013202337375444 0.09990674155494 0.0011719509669342 4.0860177630222e-05 0.00013202337375444001 0.0009990674155494
1000.0 1.184503714569 0.0038572951881972 0.9683534634174 0.21229295596391998 0.001184503714569 3.8572951881972005e-06 0.0009683534634174001 0.00021229295596391997
10000.0 36.89750793666 0.001454399503242 36.515922483966 0.3801310531932 0.003689750793666 1.454399503242e-07 0.0036515922483966 3.801310531932e-05
100000.0 97.07506418226001 1.047943603818e-05 92.59677000341999 4.478283699417 0.0009707506418226001 1.047943603818e-10 0.0009259677000341999 4.478283699417e-05


==> data/I_54fil_transverse_10mm_corr.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.0002353599496987 0.0001788736153527 1.27900854708e-06 5.52073257989e-05 0.02353599496987 0.01788736153527 0.000127900854708 0.00552073257989
0.014678 0.0005069209563545 0.00038525300230865 2.75492532592e-06 0.0001189130287198 0.034536105488111465 0.02624696840909184 0.0001876907838888132 0.008101446295121951
0.0215443 0.001091447947854 0.000829452873909 5.932454851185e-06 0.0002560626190941 0.05066063635643767 0.03849987578658857 0.00027536076137006074 0.01188539980849227
0.0316228 0.002348303352836 0.0017844568156895 1.276787938097e-05 0.000551078657766 0.07425981737341412 0.05642943748464715 0.00040375549859500106 0.017426624390186825
0.0464159 0.005044714840075 0.003832737410397 2.7446557584185e-05 0.0011845308720935 0.10868505921623839 0.0825738035974095 0.000591318009220655 0.025519937609601452
0.0681292 0.01080165374283 0.008203355357265 5.88515948335e-05 0.002539446790733 0.15854661059912636 0.12040880205939597 0.0008638233655099428 0.03727398517424246
0.1 0.022967834845965 0.01742818247974 0.00012551984869595 0.00541413251753 0.22967834845965 0.1742818247974 0.0012551984869595 0.0541413251753
0.14678 0.048136756491805 0.03645957626312 0.0002647902245536 0.01141239000413 0.3279517406445361 0.24839607755225507 0.0018039938993977382 0.07775166919287368
0.215443 0.0980259776911 0.07395255134345 0.0005467282039715 0.02352669814371 0.45499727394763345 0.34325808377830797 0.0025376930509299444 0.1092014971185418
0.316228 0.1893375613164 0.14162308836665 0.001086775379275 0.04662769757046 0.5987374973639273 0.44785119713197435 0.0034366829606328345 0.14744961727127262
0.464159 0.3361839023178 0.2469264646808 0.0020429372789035 0.0872145003581 0.7242860793775409 0.5319868077120126 0.00440137383720557 0.18789789782833038
0.681292 0.537000775999 0.3799509219136 0.0036204190381215 0.1534294350473 0.7882094256192645 0.5576917414465458 0.005314048951288875 0.22520363522146158
1.0 0.781882637752 0.514979438248 0.006208239659715 0.26069495984435 0.781882637752 0.514979438248 0.006208239659715 0.26069495984435
1.4678 1.090759584395 0.6353305395925 0.0106968200328 0.44473222476995 0.7431254833049462 0.4328454418807058 0.007287655016214743 0.3029923864081959
2.15443 1.533910500553 0.7438398642095 0.01873994918573 0.7713306871575 0.7119797350357171 0.3452606323758488 0.008698332823869887 0.35802076983587305
3.16228 2.20723623934 0.841897422848 0.032726594855335 1.3326122216365 0.6979888685821621 0.2662311442528808 0.010349050322974247 0.421408674006255
4.64159 3.1916657713035 0.9103821416045 0.0553778215639 2.225905808135 0.6876233728751355 0.1961358374187509 0.01193078698547265 0.47955674847089036
6.81292 4.505605252946 0.9224377676615 0.08850484903225 3.494662636252 0.6613324760816214 0.13539536170415914 0.012990736575836792 0.5129463778015887
10.0 6.0242017298 0.872680965655 0.130770809033 5.020749955115 0.60242017298 0.0872680965655 0.0130770809033 0.5020749955115
14.678 7.475323445415 0.7903571053775 0.17806797644555 6.506898363595 0.5092876035846164 0.053846375894365715 0.01213162395732048 0.443309603733138
21.5443 8.62292877865 0.721392911584 0.23009667915875 7.67143918791 0.4002417706145013 0.03348416572290583 0.010680165016210785 0.3560774398755123
31.6228 9.43214986391 0.695952437704 0.29903270448655 8.43716472172 0.2982705473237664 0.022007932178807692 0.009456237413718899 0.2668063777312572
46.4159 10.031589432145 0.717378446393 0.4172967458692 8.89691423988 0.21612398837779725 0.015455446224095622 0.008990383594182166 0.19167815855945913
68.1292 10.60811440874 0.7696401169425 0.652847775448 9.18562651635 0.1557058413828432 0.011296773144885013 0.009582495838025399 0.13482657239994011
100.0 11.39712908022 0.8284078466525 1.1476274681285 9.42109376544 0.11397129080219999 0.008284078466525 0.011476274681284999 0.0942109376544
146.78 12.79629371616 0.874790488735 2.2036007547405 9.71790247268 0.08718009072189671 0.005959875246866058 0.015012949684837852 0.06620726579016215
215.443 15.6011806066 0.9031876216445 4.465325889612 10.23266709534 0.07241442333517449 0.00419223470544181 0.020726251907056622 0.047495936722659816
316.228 21.43449974272 0.9167020520305 9.30020264554 11.21759504515 0.06778178954020517 0.0028988642752397005 0.029409801300137876 0.03547312396482918
464.159 33.536745130795 0.919577525274 19.575096866275 13.042070739245 0.0722527089441226 0.0019811692227749544 0.04217325715169802 0.02809828256964747
681.292 58.1847055671 0.9141556719935 41.21423908757 16.05631080753 0.08540347687496698 0.0013417971618535076 0.06049423608022698 0.023567443632876946
1000.0 107.44553984455 0.9012325770275 86.33879901245 20.20550825506 0.10744553984454999 0.0009012325770275001 0.08633879901245 0.02020550825506
1467.8 205.23592718745 0.8802491081455 179.53171159935 24.82396647996 0.1398255397107576 0.0005997064369433847 0.12231347022710859 0.016912363046709362
2154.43 398.5913118072 0.8469750935215 368.64226025055 29.102076463105 0.18501010095811887 0.00039313186946036776 0.171108952368167 0.013508016720480593
3162.28 769.789701512 0.791017444132 736.690073294 32.308610774015 0.243428697494213 0.0002501414941535854 0.23296168375159693 0.010216872248508988
4641.59 1429.0565121525 0.6977757089005 1395.0245270075 33.334209436 0.3078808150122049 0.00015033118153488353 0.30054884791795483 0.007181635912693711
6812.92 2445.0854227785 0.5594712778105 2413.417964272 31.107987228885 0.35888949566096473 8.211916150644657e-05 0.3542413479494842 0.004566028550002789
10000.0 3721.3752159975 0.39332282906595 3694.8606264935 26.121266674855 0.37213752159975 3.9332282906595e-05 0.36948606264935 0.0026121266674855002
14678.0 5011.13718574 0.2397236686804 4990.072496814 20.82496525907 0.341404631812236 1.6332175274587818e-05 0.3399695119780624 0.0014187876590182587
21544.3 6153.96313422 0.128724220289 6135.897476355 17.936933644905 0.28564228748300013 5.974862041885789e-06 0.28480375209939524 0.0008325605215720632
31622.8 7200.75681336 0.06204687917055 7181.265632355 19.42913412422 0.22770775558647557 1.962093147050546e-06 0.22709139077991197 0.0006144027133656729
46415.9 8303.33759117 0.026822420070915 8275.93956978 27.371198970375 0.17888994054128005 5.778713775002746e-07 0.17829966821240134 0.0005896944575107884
68129.2 9584.53542696 0.01018469783381 9539.633111965 44.89213030081 0.14068175506185307 1.494909353670673e-07 0.14002267914440505 0.000658926426566142
100000.0 11079.499344385 0.003298365064172 11002.65073774 76.84530828095 0.11079499344384999 3.2983650641719996e-08 0.1100265073774 0.0007684530828094999


==> data/I_54fil_transverse_10mm_corr_scaled.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 2.353599496987e-06 1.788736153527e-06 1.2790085470800001e-08 5.52073257989e-07 0.0002353599496987 0.0001788736153527 1.27900854708e-06 5.520732579889999e-05
0.014678 5.069209563545e-06 3.8525300230865e-06 2.75492532592e-08 1.189130287198e-06 0.0003453610548811146 0.0002624696840909184 1.876907838888132e-06 8.101446295121951e-05
0.0215443 1.0914479478540001e-05 8.29452873909e-06 5.932454851185e-08 2.560626190941e-06 0.0005066063635643767 0.0003849987578658857 2.753607613700608e-06 0.00011885399808492269
0.0316228 2.3483033528359998e-05 1.7844568156895e-05 1.276787938097e-07 5.510786577659999e-06 0.0007425981737341411 0.0005642943748464715 4.037554985950011e-06 0.00017426624390186825
0.0464159 5.0447148400749995e-05 3.832737410397e-05 2.7446557584185004e-07 1.1845308720935002e-05 0.001086850592162384 0.000825738035974095 5.9131800922065504e-06 0.00025519937609601453
0.0681292 0.0001080165374283 8.203355357264999e-05 5.885159483349999e-07 2.539446790733e-05 0.0015854661059912637 0.0012040880205939596 8.638233655099428e-06 0.00037273985174242466
0.1 0.00022967834845965 0.0001742818247974 1.2551984869595002e-06 5.41413251753e-05 0.0022967834845965 0.001742818247974 1.2551984869595e-05 0.000541413251753
0.14678 0.00048136756491805 0.0003645957626312 2.647902245536e-06 0.0001141239000413 0.0032795174064453605 0.002483960775522551 1.8039938993977382e-05 0.0007775166919287369
0.215443 0.000980259776911 0.0007395255134345 5.467282039715e-06 0.00023526698143710003 0.0045499727394763346 0.0034325808377830796 2.5376930509299444e-05 0.0010920149711854182
0.316228 0.0018933756131640001 0.0014162308836665 1.086775379275e-05 0.0004662769757046 0.0059873749736392735 0.004478511971319744 3.4366829606328346e-05 0.0014744961727127263
0.464159 0.003361839023178 0.002469264646808 2.0429372789035e-05 0.0008721450035809999 0.007242860793775409 0.005319868077120125 4.40137383720557e-05 0.0018789789782833037
0.681292 0.00537000775999 0.0037995092191360005 3.6204190381215e-05 0.001534294350473 0.007882094256192646 0.005576917414465457 5.314048951288874e-05 0.0022520363522146158
1.0 0.007818826377519999 0.00514979438248 6.208239659715e-05 0.0026069495984435 0.007818826377519999 0.00514979438248 6.208239659715e-05 0.0026069495984435
1.4678 0.01090759584395 0.0063533053959249994 0.000106968200328 0.0044473222476995 0.007431254833049461 0.004328454418807057 7.287655016214743e-05 0.0030299238640819595
2.15443 0.01533910500553 0.007438398642095 0.0001873994918573 0.007713306871575 0.007119797350357171 0.0034526063237584883 8.698332823869887e-05 0.0035802076983587304
3.16228 0.022072362393399998 0.00841897422848 0.00032726594855335005 0.013326122216365 0.006979888685821622 0.0026623114425288084 0.00010349050322974248 0.00421408674006255
4.64159 0.031916657713035 0.009103821416045 0.000553778215639 0.022259058081349998 0.006876233728751355 0.001961358374187509 0.00011930786985472651 0.004795567484708903
6.81292 0.04505605252946 0.009224377676615 0.0008850484903225001 0.03494662636252 0.006613324760816214 0.0013539536170415916 0.00012990736575836794 0.005129463778015888
10.0 0.060242017298 0.00872680965655 0.00130770809033 0.05020749955115 0.0060242017298 0.000872680965655 0.000130770809033 0.005020749955115001
14.678 0.07475323445415001 0.007903571053775 0.0017806797644555 0.06506898363595 0.005092876035846165 0.0005384637589436571 0.0001213162395732048 0.00443309603733138
21.5443 0.08622928778649999 0.00721392911584 0.0023009667915875 0.0767143918791 0.0040024177061450126 0.0003348416572290583 0.00010680165016210785 0.0035607743987551227
31.6228 0.0943214986391 0.00695952437704 0.0029903270448655003 0.0843716472172 0.002982705473237664 0.00022007932178807693 9.4562374137189e-05 0.002668063777312572
46.4159 0.10031589432145 0.00717378446393 0.004172967458692 0.0889691423988 0.0021612398837779724 0.00015455446224095623 8.990383594182166e-05 0.0019167815855945913
68.1292 0.1060811440874 0.007696401169425 0.00652847775448 0.0918562651635 0.001557058413828432 0.00011296773144885014 9.582495838025399e-05 0.0013482657239994012
100.0 0.11397129080219999 0.008284078466525 0.011476274681284999 0.0942109376544 0.0011397129080219998 8.284078466525e-05 0.00011476274681284999 0.000942109376544
146.78 0.12796293716159998 0.00874790488735 0.022036007547405003 0.09717902472680001 0.000871800907218967 5.9598752468660577e-05 0.00015012949684837853 0.0006620726579016215
215.443 0.15601180606600001 0.009031876216445 0.04465325889612 0.1023266709534 0.0007241442333517451 4.1922347054418105e-05 0.0002072625190705662 0.0004749593672265982
316.228 0.2143449974272 0.009167020520305 0.09300202645540001 0.1121759504515 0.0006778178954020517 2.8988642752397006e-05 0.0002940980130013788 0.0003547312396482917
464.159 0.33536745130795 0.00919577525274 0.19575096866275002 0.13042070739245 0.000722527089441226 1.9811692227749545e-05 0.00042173257151698025 0.0002809828256964747
681.292 0.581847055671 0.009141556719935 0.41214239087570004 0.1605631080753 0.0008540347687496698 1.3417971618535078e-05 0.0006049423608022698 0.00023567443632876945
1000.0 1.0744553984455 0.009012325770275 0.8633879901245 0.2020550825506 0.0010744553984455 9.012325770275e-06 0.0008633879901244999 0.0002020550825506
1467.8 2.0523592718745 0.008802491081455 1.7953171159935 0.2482396647996 0.001398255397107576 5.9970643694338464e-06 0.001223134702271086 0.00016912363046709363
2154.43 3.9859131180719998 0.008469750935215 3.6864226025055 0.29102076463105003 0.0018501010095811885 3.931318694603678e-06 0.00171108952368167 0.00013508016720480592
3162.28 7.69789701512 0.00791017444132 7.36690073294 0.32308610774015 0.00243428697494213 2.501414941535854e-06 0.0023296168375159694 0.00010216872248508986
4641.59 14.290565121525 0.006977757089005 13.950245270075 0.33334209436 0.0030788081501220486 1.5033118153488351e-06 0.003005488479179548 7.181635912693711e-05
6812.92 24.450854227784998 0.005594712778105 24.13417964272 0.31107987228885003 0.003588894956609647 8.211916150644657e-07 0.003542413479494842 4.5660285500027895e-05
10000.0 37.213752159975 0.0039332282906595 36.948606264935 0.26121266674855004 0.0037213752159975 3.9332282906595006e-07 0.0036948606264935 2.6121266674855005e-05
14678.0 50.1113718574 0.002397236686804 49.900724968140004 0.20824965259070002 0.00341404631812236 1.633217527458782e-07 0.0033996951197806245 1.4187876590182587e-05
21544.3 61.5396313422 0.00128724220289 61.35897476355001 0.17936933644905 0.002856422874830002 5.974862041885788e-08 0.0028480375209939527 8.325605215720632e-06
31622.8 72.0075681336 0.0006204687917055 71.81265632355 0.1942913412422 0.002277077555864756 1.962093147050546e-08 0.0022709139077991196 6.144027133656728e-06
46415.9 83.0333759117 0.00026822420070915 82.75939569779999 0.27371198970375005 0.0017888994054128004 5.778713775002746e-09 0.0017829966821240133 5.896944575107884e-06
68129.2 95.8453542696 0.0001018469783381 95.39633111965 0.4489213030081 0.0014068175506185307 1.4949093536706729e-09 0.0014002267914440506 6.58926426566142e-06
100000.0 110.79499344385 3.298365064172e-05 110.0265073774 0.7684530828095 0.0011079499344385 3.298365064172e-10 0.001100265073774 7.684530828095e-06


==> data/I_54fil_transverse_10mm_veryfine.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 2.416096285885e-06 1.8339240560955002e-06 1.3085080347885e-08 5.690871494415e-07 0.0002416096285885 0.00018339240560955 1.3085080347885e-06 5.6908714944149995e-05
0.014678 5.2038023286e-06 3.949846622488e-06 2.8184526698455002e-08 1.225771179411e-06 0.00035453074864422944 0.00026909978351873553 1.920188492877436e-06 8.351077663244311e-05
0.0215443 1.120420846798e-05 8.504016575395001e-06 6.06919398398e-08 2.6394999527475004e-06 0.0005200544212613081 0.0003947223430510623 2.8170764350570687e-06 0.00012251500177529558
0.0316228 2.410611358994e-05 1.829508833425e-05 1.306188969166e-07 5.680406358775e-06 0.0007623016807474355 0.000578541063228114 4.1305291408920146e-06 0.00017963008837848008
0.0464159 5.1784359870400004e-05 3.9294266579345004e-05 2.8077285209935e-07 1.220932043896e-05 0.001115659932704095 0.000846569097644234 6.049066205747383e-06 0.0002630417688542073
0.0681292 0.0001108737826488 8.409961114300001e-05 6.019809995745e-07 2.6172190506195e-05 0.0016274047346629638 0.0012344136015541062 8.835873598611168e-06 0.000384155259509799
0.1 0.00023572728392005 0.00017865615194059999 1.2836508125680001e-06 5.5787481166900004e-05 0.0023572728392004996 0.0017865615194059999 1.2836508125680001e-05 0.000557874811669
0.14678 0.0004939331773071 0.0003736844774011 2.706766226962e-06 0.000117541933679 0.003365125884365036 0.0025458814375330426 1.8440974430862517e-05 0.0008008034724008721
0.215443 0.0010054204193964999 0.0007577332890735001 5.58410961178e-06 0.00024210302071105 0.004666758350916483 0.003517094029852444 2.591919724372572e-05 0.0011237451238195254
0.316228 0.0019406226113265 0.00145047000497 1.1082911568875e-05 0.00047906969478735 0.0061367829898886245 0.004586785499607878 3.5047217731747344e-05 0.0015149502725481298
0.464159 0.0034427031183485004 0.002528126148405 2.0781791226434997e-05 0.0008937951787175 0.007417077161809855 0.005446681306201108 4.4773000688201666e-05 0.0019256228549214816
0.681292 0.005495502638395 0.0038921057689515 3.669741627045e-05 0.0015666994531725001 0.008066295565477064 0.005712830576245574 5.3864446185262705e-05 0.0022996005430454196
1.0 0.008001418514470001 0.005289397138065 6.263478858280001e-05 0.0026493865878245 0.008001418514470001 0.005289397138065 6.263478858280001e-05 0.0026493865878245
1.4678 0.01116560093319 0.006566773293769999 0.000107266754267 0.004491560885155 0.007607031566419131 0.004473888332041149 7.307995249148385e-05 0.0030600632818878594
2.15443 0.01568367945935 0.007773737044865 0.00018638674406670002 0.007723555670420001 0.00727973499224853 0.0036082569611753457 8.651325133176758e-05 0.0035849647797422056
3.16228 0.022456560483655 0.00894519007528 0.0003219465750451 0.013189423833330001 0.007101382699715078 0.0028287153810794743 0.00010180837087326233 0.004170858947762374
4.64159 0.032164784583600003 0.009906657648485 0.0005377130938525 0.021720413841265 0.006929691029065472 0.0021343241536811736 0.00011584674515683203 0.004679520130228004
6.81292 0.04486837864363501 0.010394999607165 0.0008488535731504999 0.03362452546332 0.006585777998807414 0.0015257774356905703 0.00012459467792818644 0.00493540588518873
10.0 0.05941656140425 0.010317300011425 0.0012453913968225 0.04785386999598 0.005941656140425 0.0010317300011425 0.00012453913968225 0.004785386999598
14.678 0.07351654841775 0.009870596098280001 0.0016981559746395 0.0619477963448 0.0050086216390346095 0.0006724755483226598 0.00011569396202749012 0.004220452128682382
21.5443 0.0851509865614 0.009432365218660001 0.0022113837474915 0.07350723759525 0.0039523672879323065 0.000437812563817808 0.0001026435645387179 0.003411911159575851
31.6228 0.0938111945327 0.009297798405895001 0.0028957864944625 0.08161760963235 0.0029665682524223024 0.00029402198432444313 9.157274164408275e-05 0.002580973526454014
46.4159 0.100381670133 0.009558278632405 0.0040502387924255005 0.08677315270815 0.002162656980323553 0.00020592681887898328 8.725972764560206e-05 0.0018694704337985475
68.1292 0.10654613242725 0.010190277230010002 0.00631952143432 0.0900363337629 0.001563883509967092 0.00014957282971192972 9.275789873240842e-05 0.0013215527815224604
100.0 0.11476735242195 0.011187123252390001 0.01106156706734 0.0925186621022 0.0011476735242195002 0.00011187123252390001 0.00011061567067339999 0.000925186621022
146.78 0.12910736193615 0.012584905394485 0.021155075212125 0.0953673813295 0.0008795977785539583 8.573991957000273e-05 0.00014412777770898624 0.0006497300812746968
215.443 0.15713337692995 0.01433240139565 0.0427206874153 0.100080288119 0.0007293501154827495 6.652525909706976e-05 0.00019829229733757885 0.0004645325590481008
316.228 0.21389696514110002 0.016145453582725 0.0887432467457 0.1090082648127 0.0006764010939610028 5.105636940032192e-05 0.00028063057903063613 0.0003447141455301238
464.159 0.329859563449 0.01761358907606 0.1865487319487 0.12569724242425 0.0007106607077510078 3.79473177856295e-05 0.0004019069584963342 0.00027080643146906556
681.292 0.5652931267685 0.01849592630011 0.3928778220585 0.15391937840995001 0.0008297369215674042 2.7148309829133468e-05 0.0005766658379351291 0.00022592277380322975
1000.0 1.0371181614775 0.018812561055000003 0.8241776566960001 0.19412794372655 0.0010371181614775 1.8812561055000004e-05 0.000824177656696 0.00019412794372655002
1467.8 1.976488370575 0.0186871478354 1.7172585137865 0.2405427089529 0.0013465651795714676 1.2731399261070991e-05 0.001169954022200913 0.00016387975810934732
2154.43 3.840369735019 0.018165468607115 3.5373682593975 0.2848360070148 0.0017825456083599839 8.431681979509663e-06 0.0016419044756141997 0.00013220945076646725
3162.28 7.447128677815 0.017120055499505002 7.1106431170899995 0.31936550522425 0.0023549871225239383 5.41383289889099e-06 0.0022485811240908456 0.00010099216553380788
4641.59 13.95527756345 0.01528257645568 13.60734022964 0.3326547573533 0.003006572653648857 3.292530459536495e-06 0.0029316118462940502 7.166827689505106e-05
6812.92 24.257848673625 0.01246285950997 23.934032789765002 0.31135302435365 0.0035605656126337895 1.8292977915445947e-06 0.0035130359360986186 4.570037874415815e-05
10000.0 37.700659080595 0.00894779988318 37.436616838335 0.2550944423747 0.0037700659080595004 8.94779988318e-07 0.0037436616838335 2.5509444237470004e-05
14678.0 51.9080069383 0.0055700261347199995 51.71931875885001 0.1831181533067 0.003536449580208475 3.7948127365581136e-07 0.0035235944106043063 1.2475688329929145e-05
21544.3 65.11948137270001 0.003046544224388 64.99891966035 0.1175151681156 0.00302258515582776 1.4140836436495964e-07 0.0030169891646676847 5.454582795245146e-06
31622.8 77.91734620575001 0.0014924679646145002 77.84779713575 0.06805660202475 0.0024639610093271313 4.719594610896253e-08 0.002461761676250996 2.1521371296896542e-06
46415.9 92.35511734890001 0.000655231317789 92.3188403135 0.03562180406545 0.0019897301861840446 1.4116527263049946e-08 0.0019889486213452716 7.674483111487658e-07
68129.2 110.5330967344 0.0002523788581204 110.51490918795 0.017935167583289998 0.0016224041487996337 3.7044154066156653e-09 0.0016221371920989826 2.6325228511842204e-07
100000.0 133.7576899165 8.25428423009e-05 133.74639346035 0.01121391328526 0.0013375768991649999 8.254284230090001e-10 0.0013374639346035 1.121391328526e-07


==> data/I_54fil_transverse_30mm.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.001328072878633 0.0004050422279034 2.444134892972e-06 0.0009205865158369 0.13280728786329998 0.04050422279034 0.0002444134892972 0.09205865158369
0.014678 0.00285830300428 0.0008718074916516 5.260293273908e-06 0.001981235219354 0.1947338196130263 0.05939552334457011 0.0003583794300250715 0.13497991683839758
0.0215443 0.006144415405608 0.001874414474174 1.130782286242e-05 0.004258693108572 0.2851991202131422 0.08700280232701922 0.0005248637858932525 0.19767145410024928
0.0316228 0.01317505420924 0.004020614200735 2.424623762564e-05 0.009130193770882 0.41663148770001396 0.12714289059586756 0.0007667327885462388 0.28872186431568364
0.0464159 0.02809864978235 0.008581263948604 5.170897538409e-05 0.01946567685836 0.6053669062185587 0.1848776808939178 0.0011140358235882531 0.41937518950101144
0.0681292 0.0592547340302 0.01812406407393 0.0001090409886132 0.04102162896765 0.869740640286397 0.2660249067056416 0.001600502994504559 0.602115230586151
0.1 0.1221318346485 0.03746710317495 0.0002247559192511 0.08443997555433 1.221318346485 0.3746710317495 0.002247559192511 0.8443997555432999
0.14678 0.240976894285 0.07430400477206 0.0004436668562069 0.1662292226567 1.6417556498501158 0.5062270389157925 0.003022665596177272 1.1325059453379207
0.215443 0.441226955881 0.1369864307885 0.0008140865753831 0.3034264385172 2.047998569835177 0.6358360716686084 0.003778663383740015 1.4083838347832143
0.316228 0.7252938029324 0.2262106722359 0.00134772023023 0.4977354104662 2.2935786930075768 0.7153404260087658 0.004261862422777237 1.5739764045758124
0.464159 1.053613373863 0.3260490471686 0.00199392296572 0.7255704037291 2.2699406321174425 0.7024512013525538 0.0042957757271107535 1.563193655038683
0.681292 1.373196465147 0.4106702768692 0.002698406255572 0.9598277820222 2.015576970149363 0.6027815927226504 0.003960719127146657 1.408834658299525
1.0 1.664157205739 0.4649457104821 0.003480968403436 1.195730526853 1.664157205739 0.4649457104821 0.003480968403436 1.195730526853
1.4678 1.935030075081 0.4951210549694 0.004413271642039 1.43549574847 1.3183199857480583 0.3373218796630331 0.0030067254680739884 0.9779913806172503
2.15443 2.186976525763 0.5201430740782 0.005576709370414 1.661256742315 1.01510679194172 0.24142955402505537 0.0025884848291260333 0.7710887530878237
3.16228 2.408722891473 0.5549601328954 0.007164650155445 1.846598108423 0.7617044953239435 0.17549367320268922 0.0022656596365423047 0.5839451624849792
4.64159 2.596212760454 0.6043660381561 0.00971746944887 1.982129252849 0.5593369428264884 0.1302066830883598 0.0020935648019040887 0.427036694936218
6.81292 2.756541782787 0.6677860963652 0.01446780647908 2.074287879943 0.40460504200651115 0.0980176042526846 0.002123583790662447 0.3044638539632052
10.0 2.900701113585 0.7430640833858 0.02405261923843 2.133584410961 0.29007011135849997 0.07430640833858 0.002405261923843 0.21335844109609997
14.678 3.043495270422 0.8293448702147 0.04410884227416 2.170041557934 0.20735081553495024 0.0565025800664055 0.0030050989422373622 0.147843136526366
21.5443 3.21016479749 0.9312802870595 0.08671409367976 2.192170416751 0.14900297514841512 0.043226295913977246 0.004024920451337941 0.101751758783112
31.6228 3.443798615255 1.059272408138 0.1777199835726 2.206806223544 0.10890239369236752 0.033497109937703176 0.0056199951798259476 0.06978528857482576
46.4159 3.810990893547 1.218934737221 0.3724248875679 2.219631268758 0.0821052892122527 0.026261146228361402 0.008023648955808246 0.0478204940280809
68.1292 4.421198315748 1.395330068025 0.7894117182493 2.236456529474 0.06489432307656628 0.020480646595365866 0.011586980593479741 0.03282669588772509
100.0 5.504545441318 1.554714844086 1.683965395382 2.26586520185 0.055045454413180005 0.01554714844086 0.016839653953819998 0.0226586520185
146.78 7.600858049685 1.670342587253 3.606458382863 2.32405707957 0.05178401723453468 0.011379905894897124 0.024570502676543125 0.01583360866310124
215.443 11.92438257274 1.739814532351 7.741722375688 2.442845664697 0.055348201485961486 0.00807552128568113 0.035933970357301004 0.011338709842960782
316.228 21.09006171271 1.775735795188 16.63388609867 2.680439818849 0.06669258165851853 0.0056153654805646555 0.05260092749114563 0.008476288686798766
464.159 40.64238368728 1.790952021381 35.7258561762 3.125575489699 0.08756133929812845 0.0038584881934444876 0.07696900453551477 0.006733846569169186
681.292 82.2471709848 1.792819355941 76.59067031331 3.863681315548 0.12072234957228324 0.002631499204366116 0.11241974118778732 0.005671109180128344
1000.0 170.2312297961 1.783023285968 163.5660891558 4.882117354327 0.1702312297961 0.001783023285968 0.1635660891558 0.004882117354327
1467.8 354.4657435953 1.75753923052 346.6894296409 6.018774723916 0.24149457936728438 0.001197396941354408 0.23619664098712362 0.004100541438830903
2154.43 732.4808555767 1.704507284882 723.7013933655 7.074954926248 0.3399882361351727 0.0007911639203325242 0.33591316188759907 0.003283910327208589
3162.28 1474.389735379 1.601345108251 1464.919721126 7.868669145367 0.46624262727494087 0.0005063894115166904 0.4632479480393893 0.002488289824230302
4641.59 2808.623399187 1.417809346996 2799.08241266 8.123177179865 0.6050994161886336 0.0003054576873433457 0.6030438734700825 0.0017500850311778936
6812.92 4874.581127569 1.138338073521 4865.867802791 7.574986704832 0.7154907334254622 0.00016708519599833847 0.7142117921230544 0.001111856106461253
10000.0 7465.220361784 0.8000755971296 7458.067358332 6.35292785455 0.7465220361784 8.000755971296e-05 0.7458067358332 0.000635292785455
14678.0 10070.14531156 0.4874159204852 10064.5918242 5.06607143608 0.6860706711786346 3.320724352672026e-05 0.6856923166780216 0.0003451472568524322
21544.3 12369.02077372 0.2617907105844 12364.37711678 4.381866235774 0.5741203368742545 1.2151274842273827e-05 0.573904796943043 0.00020338865666436135
31622.8 14475.81094446 0.126281465774 14470.89425354 4.790409451475 0.45776499691551664 3.9933676263329e-06 0.45760951761197616 0.00015148593582715636
46415.9 16707.10547474 0.05463669778251 16700.23229803 6.818540021275 0.35994358559760775 1.1771116747172844e-06 0.35979550753147094 0.0001469009546572403
68129.2 19318.49394102 0.02076765259115 19307.20685323 11.26632013531 0.2835567413241312 3.048274835334923e-07 0.2833910695154207 0.00016536698119616847
100000.0 22385.85499449 0.006735955894753 22366.47096231 19.37729622952 0.2238585499449 6.735955894753e-08 0.22366470962309998 0.0001937729622952


==> data/I_54fil_transverse_30mm_corr.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.0006640364393165 0.0002025211139517 1.222067446486e-06 0.00046029325791845 0.06640364393164999 0.02025211139517 0.0001222067446486 0.046029325791845
0.014678 0.00142915150214 0.0004359037458258 2.630146636954e-06 0.000990617609677 0.09736690980651315 0.029697761672285054 0.00017918971501253576 0.06748995841919879
0.0215443 0.003072207702804 0.000937207237087 5.65391143121e-06 0.002129346554286 0.1425995601065711 0.04350140116350961 0.00026243189294662624 0.09883572705012464
0.0316228 0.00658752710462 0.0020103071003675 1.212311881282e-05 0.004565096885441 0.20831574385000698 0.06357144529793378 0.0003833663942731194 0.14436093215784182
0.0464159 0.014049324891175 0.004290631974302 2.5854487692045e-05 0.00973283842918 0.30268345310927935 0.0924388404469589 0.0005570179117941266 0.20968759475050572
0.0681292 0.0296273670151 0.009062032036965 5.45204943066e-05 0.020510814483825 0.4348703201431985 0.1330124533528208 0.0008002514972522795 0.3010576152930755
0.1 0.06106591732425 0.018733551587475 0.00011237795962555 0.042219987777165 0.6106591732425 0.18733551587475 0.0011237795962555 0.42219987777164997
0.14678 0.1204884471425 0.03715200238603 0.00022183342810345 0.08311461132835 0.8208778249250579 0.25311351945789623 0.001511332798088636 0.5662529726689604
0.215443 0.2206134779405 0.06849321539425 0.00040704328769155 0.1517132192586 1.0239992849175885 0.3179180358343042 0.0018893316918700074 0.7041919173916071
0.316228 0.3626469014662 0.11310533611795 0.000673860115115 0.2488677052331 1.1467893465037884 0.3576702130043829 0.0021309312113886184 0.7869882022879062
0.464159 0.5268066869315 0.1630245235843 0.00099696148286 0.36278520186455 1.1349703160587212 0.3512256006762769 0.0021478878635553767 0.7815968275193415
0.681292 0.6865982325735 0.2053351384346 0.001349203127786 0.4799138910111 1.0077884850746814 0.3013907963613252 0.0019803595635733283 0.7044173291497625
1.0 0.8320786028695 0.23247285524105 0.001740484201718 0.5978652634265 0.8320786028695 0.23247285524105 0.001740484201718 0.5978652634265
1.4678 0.9675150375405 0.2475605274847 0.0022066358210195 0.717747874235 0.6591599928740292 0.16866093983151656 0.0015033627340369942 0.48899569030862516
2.15443 1.0934882628815 0.2600715370391 0.002788354685207 0.8306283711575 0.50755339597086 0.12071477701252768 0.0012942424145630166 0.3855443765439118
3.16228 1.2043614457365 0.2774800664477 0.0035823250777225 0.9232990542115 0.38085224766197173 0.08774683660134461 0.0011328298182711524 0.2919725812424896
4.64159 1.298106380227 0.30218301907805 0.004858734724435 0.9910646264245 0.2796684714132442 0.0651033415441799 0.0010467824009520444 0.213518347468109
6.81292 1.3782708913935 0.3338930481826 0.00723390323954 1.0371439399715 0.20230252100325558 0.0490088021263423 0.0010617918953312235 0.1522319269816026
10.0 1.4503505567925 0.3715320416929 0.012026309619215 1.0667922054805 0.14503505567924999 0.03715320416929 0.0012026309619215 0.10667922054804999
14.678 1.521747635211 0.41467243510735 0.02205442113708 1.085020778967 0.10367540776747512 0.02825129003320275 0.0015025494711186811 0.073921568263183
21.5443 1.605082398745 0.46564014352975 0.04335704683988 1.0960852083755 0.07450148757420756 0.021613147956988623 0.0020124602256689707 0.050875879391556
31.6228 1.7218993076275 0.529636204069 0.0888599917863 1.103403111772 0.05445119684618376 0.016748554968851588 0.0028099975899129738 0.03489264428741288
46.4159 1.9054954467735 0.6094673686105 0.18621244378395 1.109815634379 0.04105264460612635 0.013130573114180701 0.004011824477904123 0.02391024701404045
68.1292 2.210599157874 0.6976650340125 0.39470585912465 1.118228264737 0.03244716153828314 0.010240323297682933 0.005793490296739871 0.016413347943862545
100.0 2.752272720659 0.777357422043 0.841982697691 1.132932600925 0.027522727206590002 0.00777357422043 0.008419826976909999 0.01132932600925
146.78 3.8004290248425 0.8351712936265 1.8032291914315 1.162028539785 0.02589200861726734 0.005689952947448562 0.012285251338271562 0.00791680433155062
215.443 5.96219128637 0.8699072661755 3.870861187844 1.2214228323485 0.027674100742980743 0.004037760642840565 0.017966985178650502 0.005669354921480391
316.228 10.545030856355 0.887867897594 8.316943049335 1.3402199094245 0.033346290829259266 0.0028076827402823278 0.026300463745572815 0.004238144343399383
464.159 20.32119184364 0.8954760106905 17.8629280881 1.5627877448495 0.04378066964906423 0.0019292440967222438 0.03848450226775738 0.003366923284584593
681.292 41.1235854924 0.8964096779705 38.295335156655 1.931840657774 0.06036117478614162 0.001315749602183058 0.05620987059389366 0.002835554590064172
1000.0 85.11561489805 0.891511642984 81.7830445779 2.4410586771635 0.08511561489805 0.000891511642984 0.0817830445779 0.0024410586771635
1467.8 177.23287179765 0.87876961526 173.34471482045 3.009387361958 0.12074728968364219 0.000598698470677204 0.11809832049356181 0.0020502707194154516
2154.43 366.24042778835 0.852253642441 361.85069668275 3.537477463124 0.16999411806758635 0.0003955819601662621 0.16795658094379953 0.0016419551636042945
3162.28 737.1948676895 0.8006725541255 732.459860563 3.9343345726835 0.23312131363747043 0.0002531947057583452 0.23162397401969465 0.001244144912115151
4641.59 1404.3116995935 0.708904673498 1399.54120633 4.0615885899325 0.3025497080943168 0.00015272884367167284 0.30152193673504124 0.0008750425155889468
6812.92 2437.2905637845 0.5691690367605 2432.9339013955 3.787493352416 0.3577453667127311 8.354259799916923e-05 0.3571058960615272 0.0005559280532306265
10000.0 3732.610180892 0.4000377985648 3729.033679166 3.176463927275 0.3732610180892 4.000377985648e-05 0.3729033679166 0.0003176463927275
14678.0 5035.07265578 0.2437079602426 5032.2959121 2.53303571804 0.3430353355893173 1.660362176336013e-05 0.3428461583390108 0.0001725736284262161
21544.3 6184.51038686 0.1308953552922 6182.18855839 2.190933117887 0.2870601684371272 6.0756374211369136e-06 0.2869523984715215 0.00010169432833218068
31622.8 7237.90547223 0.063140732887 7235.44712677 2.3952047257375 0.22888249845775832 1.99668381316645e-06 0.22880475880598808 7.574296791357818e-05
46415.9 8353.55273737 0.027318348891255 8350.116149015 3.4092700106375 0.17997179279880388 5.885558373586422e-07 0.17989775376573547 7.345047732862015e-05
68129.2 9659.24697051 0.010383826295575 9653.603426615 5.633160067655 0.1417783706620656 1.5241374176674615e-07 0.14169553475771035 8.268349059808423e-05
100000.0 11192.927497245 0.0033679779473765 11183.235481155 9.68864811476 0.11192927497245 3.3679779473765e-08 0.11183235481154999 9.68864811476e-05


==> data/I_54fil_transverse_30mm_corr_scaled.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 6.640364393164999e-06 2.025211139517e-06 1.222067446486e-08 4.6029325791845e-06 0.0006640364393165 0.0002025211139517 1.222067446486e-06 0.00046029325791845
0.014678 1.42915150214e-05 4.3590374582580006e-06 2.630146636954e-08 9.90617609677e-06 0.0009736690980651316 0.00029697761672285055 1.7918971501253575e-06 0.000674899584191988
0.0215443 3.072207702804e-05 9.372072370870001e-06 5.65391143121e-08 2.1293465542860004e-05 0.0014259956010657113 0.0004350140116350961 2.624318929466263e-06 0.0009883572705012464
0.0316228 6.58752710462e-05 2.0103071003675003e-05 1.212311881282e-07 4.565096885441e-05 0.0020831574385000696 0.0006357144529793377 3.833663942731194e-06 0.0014436093215784182
0.0464159 0.00014049324891175001 4.2906319743019996e-05 2.5854487692045e-07 9.73283842918e-05 0.003026834531092794 0.000924388404469589 5.570179117941265e-06 0.0020968759475050573
0.0681292 0.000296273670151 9.062032036965e-05 5.45204943066e-07 0.00020510814483825 0.0043487032014319854 0.0013301245335282082 8.002514972522794e-06 0.003010576152930755
0.1 0.0006106591732425 0.00018733551587475002 1.1237795962555001e-06 0.00042219987777165 0.006106591732425 0.0018733551587475001 1.1237795962555001e-05 0.0042219987777165
0.14678 0.001204884471425 0.00037152002386030004 2.2183342810345e-06 0.0008311461132835 0.00820877824925058 0.002531135194578962 1.511332798088636e-05 0.005662529726689604
0.215443 0.0022061347794050004 0.0006849321539425001 4.0704328769155e-06 0.0015171321925860001 0.010239992849175886 0.0031791803583430425 1.8893316918700074e-05 0.007041919173916071
0.316228 0.003626469014662 0.0011310533611795 6.73860115115e-06 0.002488677052331 0.011467893465037885 0.003576702130043829 2.1309312113886184e-05 0.007869882022879061
0.464159 0.005268066869315 0.001630245235843 9.969614828600001e-06 0.0036278520186455 0.011349703160587213 0.0035122560067627692 2.147887863555377e-05 0.007815968275193414
0.681292 0.006865982325734999 0.002053351384346 1.349203127786e-05 0.004799138910111 0.010077884850746816 0.0030139079636132527 1.9803595635733285e-05 0.0070441732914976254
1.0 0.008320786028695 0.0023247285524105 1.740484201718e-05 0.005978652634265001 0.008320786028695 0.0023247285524105 1.740484201718e-05 0.005978652634265001
1.4678 0.009675150375405 0.0024756052748470003 2.2066358210195e-05 0.00717747874235 0.006591599928740291 0.0016866093983151657 1.5033627340369942e-05 0.004889956903086252
2.15443 0.010934882628815 0.0026007153703910004 2.788354685207e-05 0.008306283711575 0.0050755339597086 0.001207147770125277 1.2942424145630165e-05 0.0038554437654391184
3.16228 0.012043614457365 0.0027748006644770003 3.5823250777225e-05 0.009232990542115 0.003808522476619717 0.0008774683660134461 1.1328298182711525e-05 0.002919725812424896
4.64159 0.012981063802270001 0.0030218301907805 4.858734724435e-05 0.009910646264245 0.0027966847141324422 0.0006510334154417991 1.0467824009520444e-05 0.0021351834746810897
6.81292 0.013782708913935 0.003338930481826 7.23390323954e-05 0.010371439399714999 0.002023025210032556 0.0004900880212634231 1.0617918953312236e-05 0.0015223192698160257
10.0 0.014503505567924999 0.003715320416929 0.00012026309619215 0.010667922054804999 0.0014503505567925 0.0003715320416929 1.2026309619215e-05 0.0010667922054804998
14.678 0.01521747635211 0.0041467243510735 0.00022054421137080002 0.010850207789670002 0.0010367540776747512 0.0002825129003320275 1.502549471118681e-05 0.0007392156826318301
21.5443 0.01605082398745 0.0046564014352974996 0.00043357046839880004 0.010960852083755 0.0007450148757420755 0.0002161314795698862 2.0124602256689705e-05 0.00050875879391556
31.6228 0.017218993076275 0.005296362040690001 0.000888599917863 0.01103403111772 0.0005445119684618375 0.00016748554968851588 2.8099975899129743e-05 0.00034892644287412875
46.4159 0.019054954467735 0.006094673686105 0.0018621244378395 0.01109815634379 0.0004105264460612635 0.000131305731141807 4.011824477904123e-05 0.00023910247014040446
68.1292 0.02210599157874 0.006976650340125 0.0039470585912465 0.011182282647370001 0.00032447161538283145 0.00010240323297682933 5.793490296739871e-05 0.00016413347943862547
100.0 0.027522727206590002 0.00777357422043 0.00841982697691 0.01132932600925 0.00027522727206590004 7.77357422043e-05 8.419826976910001e-05 0.0001132932600925
146.78 0.038004290248425 0.008351712936265 0.018032291914315 0.01162028539785 0.0002589200861726734 5.689952947448562e-05 0.00012285251338271563 7.91680433155062e-05
215.443 0.059621912863700006 0.008699072661755 0.03870861187844 0.012214228323485 0.0002767410074298074 4.037760642840566e-05 0.000179669851786505 5.669354921480391e-05
316.228 0.10545030856355 0.00887867897594 0.08316943049335 0.013402199094245 0.0003334629082925927 2.8076827402823278e-05 0.00026300463745572813 4.238144343399383e-05
464.159 0.20321191843640002 0.008954760106905 0.178629280881 0.015627877448495 0.0004378066964906423 1.9292440967222438e-05 0.00038484502267757383 3.366923284584593e-05
681.292 0.411235854924 0.008964096779705 0.38295335156655 0.01931840657774 0.0006036117478614162 1.315749602183058e-05 0.0005620987059389367 2.8355545900641723e-05
1000.0 0.8511561489805 0.00891511642984 0.817830445779 0.024410586771635 0.0008511561489805 8.915116429839999e-06 0.0008178304457789999 2.4410586771635002e-05
1467.8 1.7723287179765002 0.0087876961526 1.7334471482045002 0.03009387361958 0.001207472896836422 5.98698470677204e-06 0.0011809832049356182 2.0502707194154516e-05
2154.43 3.6624042778835 0.008522536424410001 3.6185069668275003 0.03537477463124 0.0016999411806758635 3.955819601662622e-06 0.0016795658094379954 1.6419551636042946e-05
3162.28 7.371948676895 0.008006725541255 7.32459860563 0.039343345726835004 0.0023312131363747044 2.531947057583452e-06 0.0023162397401969466 1.2441449121151512e-05
4641.59 14.043116995935 0.00708904673498 13.9954120633 0.040615885899325 0.0030254970809431682 1.5272884367167285e-06 0.003015219367350412 8.750425155889468e-06
6812.92 24.372905637845 0.005691690367605 24.329339013955 0.03787493352416 0.0035774536671273113 8.354259799916923e-07 0.003571058960615272 5.559280532306265e-06
10000.0 37.32610180892 0.004000377985648 37.29033679166 0.03176463927275 0.003732610180892 4.000377985648e-07 0.0037290336791660004 3.176463927275e-06
14678.0 50.3507265578 0.002437079602426 50.322959121000004 0.0253303571804 0.0034303533558931736 1.6603621763360133e-07 0.0034284615833901078 1.7257362842621609e-06
21544.3 61.8451038686 0.0013089535529220001 61.821885583900006 0.02190933117887 0.0028706016843712723 6.075637421136914e-08 0.002869523984715215 1.0169432833218066e-06
31622.8 72.3790547223 0.0006314073288700001 72.3544712677 0.023952047257375 0.002288824984577583 1.99668381316645e-08 0.0022880475880598813 7.574296791357818e-07
46415.9 83.5355273737 0.00027318348891255 83.50116149015001 0.034092700106375 0.0017997179279880386 5.885558373586422e-09 0.0017989775376573546 7.345047732862015e-07
68129.2 96.5924697051 0.00010383826295575 96.53603426615 0.05633160067655 0.001417783706620656 1.5241374176674615e-09 0.0014169553475771035 8.268349059808423e-07
100000.0 111.92927497245 3.3679779473765e-05 111.83235481154999 0.0968864811476 0.0011192927497245 3.3679779473765e-10 0.0011183235481154999 9.68864811476e-07


==> data/I_54fil_transverse_3mm.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.0003001185434167 0.0002875557027607 2.488092204662e-06 1.007474845133e-05 0.030011854341669995 0.028755570276069998 0.0002488092204662 0.001007474845133
0.014678 0.0006464477689137 0.00061938624712 5.359671245911e-06 2.170185054775e-05 0.044041951826795205 0.042198272729254666 0.000365149969063292 0.0014785291284745879
0.0215443 0.00139208931225 0.001333806963601 1.154353255017e-05 4.67388160988e-05 0.06461520273343761 0.06190996985750292 0.0005358044842566248 0.0021694283916766847
0.0316228 0.002996199037161 0.002870725877773 2.485343357197e-05 0.0001006197258164 0.09474806270036178 0.09078025594738606 0.0007859339961031282 0.0031818727568842737
0.0464159 0.006441395918731 0.006171499221386 5.346946521021e-05 0.0002164272321353 0.13877563332243906 0.13296088670877867 0.0011519644175855687 0.004662782196085824
0.0681292 0.01381438203089 0.01323487307545 0.0001148480971828 0.0004646608582564 0.2027674188290777 0.1942613897631265 0.0016857397001990336 0.006820289365740388
0.1 0.02947374671373 0.02823419822016 0.000245842073451 0.0009937064201283 0.2947374671373 0.2823419822016 0.00245842073451 0.009937064201283
0.14678 0.06220678202885 0.05957635230861 0.0005225200105419 0.002107909709692 0.4238096609132716 0.40588876078900393 0.003559885614810601 0.01436101450941545
0.215443 0.1284441281887 0.122949343924 0.001094946069383 0.004399838195337 0.5961861289932836 0.5706815441857012 0.005082300512817776 0.02042228429485757
0.316228 0.2543620741264 0.2432096034313 0.002235356918184 0.008917113776953 0.8043629094400242 0.7690957266001113 0.007068814014521169 0.02819836882550881
0.464159 0.4691163792893 0.4474758385667 0.004378987748093 0.0172615529745 1.0106803472286436 0.964057227300774 0.009434240740981 0.03718887918687347
0.681292 0.7814615531287 0.7416399476806 0.008161347268191 0.03166025817987 1.1470288116236504 1.0885786823867005 0.011979220757312576 0.04647090847957997
1.0 1.161480576203 1.090885551845 0.0146639017043 0.05593112265377 1.161480576203 1.090885551845 0.0146639017043 0.05593112265377
1.4678 1.573821170762 1.448739371669 0.02627900309907 0.09880279599371 1.0722313467516011 0.9870141515662897 0.017903667460873417 0.06731352772428806
2.15443 2.038141967318 1.810136300818 0.04832599411455 0.1796796723854 0.9460237591000867 0.8401926731515993 0.022430988295999404 0.08340009765246492
3.16228 2.637295530115 2.208471513172 0.0915542300657 0.337269786878 0.8339854567321678 0.6983794961774415 0.02895196822093553 0.10665399233401218
4.64159 3.486900569603 2.662886828017 0.1770835969444 0.6469301446414 0.7512297660075535 0.5737014316251544 0.03815149484215539 0.13937683954020066
6.81292 4.762466766065 3.154183619599 0.3476654436165 1.260617702849 0.6990345939868661 0.46297088760751626 0.05103031352437721 0.18503339285489923
10.0 6.827044555761 3.648199675352 0.6908212417499 2.48802363866 0.6827044555760999 0.3648199675352 0.06908212417499 0.24880236386600002
14.678 10.43285289071 4.112084983265 1.380644937276 4.940122970173 0.7107816385549802 0.28015294885304537 0.09406219766153426 0.3365664920406731
21.5443 16.98149509455 4.512868932753 2.73937137209 9.729254789706 0.7882128959655221 0.2094692764560928 0.12715063251486472 0.4515929869945182
31.6228 28.62591018865 4.805453845183 5.276529958026 18.54392638544 0.9052300931179401 0.151961680976479 0.16685840463292306 0.5864100075085065
46.4159 47.50247761673 4.899421401343 9.565501303362 33.03755491202 1.0234095992263426 0.10555480775645845 0.206082426568525 0.7117723649012515
68.1292 73.56930852093 4.672735179238 15.83889015793 53.05768318376 1.0798498811218977 0.0685863796909108 0.23248313730280118 0.7787803641281565
100.0 103.1160262968 4.124053683692 23.73866853779 75.2533040753 1.0311602629680001 0.04124053683692 0.2373866853779 0.752533040753
146.78 131.8509002247 3.466134023865 33.17775422684 95.20701197398 0.8982892779990462 0.02361448442475133 0.22603729545469411 0.6486374981194986
215.443 160.6339392479 2.927124832874 46.10301283636 111.6038015787 0.7455983218201566 0.013586539515667717 0.21399169541994867 0.518020086884698
316.228 197.7989040693 2.566688305096 67.92642810502 127.3057876592 0.6254945927283478 0.00811657508220651 0.2148020671952515 0.40257595045094047
464.159 258.4220300495 2.326330572823 108.6709087073 147.4247907694 0.556753246300298 0.005011926027122172 0.2341243166830763 0.3176170035901491
681.292 362.7783353486 2.132035424476 184.1082858348 176.5380140893 0.5324858289083095 0.0031294003517962927 0.27023403450326733 0.25912239405321064
1000.0 534.2718329681 1.943523671393 317.489051992 214.8392573048 0.5342718329681 0.001943523671393 0.317489051992 0.2148392573048
1467.8 806.719823241 1.758864739116 548.4486289979 256.512329504 0.5496115432899578 0.001198299999397738 0.3736535147825998 0.1747597285079711
2154.43 1250.87433061 1.583476144186 954.8592862248 294.4315682413 0.5806056964533542 0.0007349861189205498 0.44320738488825356 0.13666332544631296
3162.28 1994.810472001 1.403737337404 1670.795778105 322.6109565578 0.6308139924361537 0.0004439003938310333 0.5283516254427185 0.10201846659935236
4641.59 3204.357217139 1.194927553876 2871.157666094 332.0046234909 0.6903576613055009 0.00025743927272249377 0.6185720121971134 0.07152820983561667
6812.92 4993.53190717 0.9416348471818 4679.597946711 312.992325611 0.7329503219133645 0.0001382131079158129 0.6868711135182859 0.04594099528704285
10000.0 7251.371917974 0.6602077962694 6982.594885326 268.1168248522 0.7251371917974 6.602077962694e-05 0.6982594885326 0.02681168248522
14678.0 9606.238709651 0.4028439479309 9387.572428728 218.2634369747 0.6544650980822319 2.74454249850729e-05 0.6395675452192398 0.014870107437982014
21544.3 11750.55325425 0.2153775430579 11560.86611564 189.4717610635 0.5454135550586466 9.996961751270637e-06 0.5366090388473982 0.008794519249337412
31622.8 13705.51097589 0.1026742494348 13505.00846886 200.3998327781 0.4334059911168524 3.246842450219462e-06 0.42706554982038275 0.00633719445394146
46415.9 15679.88654692 0.04373971525897 15412.34717864 267.4956285663 0.3378128302353288 9.423433620584756e-07 0.3320488707240407 0.005763017167959687
68129.2 17839.0133939 0.01631222959822 17425.23775665 413.759325025 0.2618409344877087 2.3943081084498275e-07 0.25576753809893554 0.006073156958029744
100000.0 20207.91414944 0.005156929124145 19534.38045855 673.5285339547 0.20207914149439998 5.156929124145e-08 0.1953438045855 0.0067352853395470005


==> data/I_54fil_transverse_3mm_corr.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 0.00015005927170835 0.00014377785138035 1.244046102331e-06 5.037374225665e-06 0.015005927170834998 0.014377785138034999 0.0001244046102331 0.0005037374225665
0.014678 0.00032322388445685 0.00030969312356 2.6798356229555e-06 1.0850925273875e-05 0.022020975913397602 0.021099136364627333 0.000182574984531646 0.0007392645642372939
0.0215443 0.000696044656125 0.0006669034818005 5.771766275085e-06 2.33694080494e-05 0.032307601366718806 0.03095498492875146 0.0002679022421283124 0.0010847141958383424
0.0316228 0.0014980995185805 0.0014353629388865 1.2426716785985e-05 5.03098629082e-05 0.04737403135018089 0.04539012797369303 0.0003929669980515641 0.0015909363784421368
0.0464159 0.0032206979593655 0.003085749610693 2.6734732605105e-05 0.00010821361606765 0.06938781666121953 0.06648044335438934 0.0005759822087927843 0.002331391098042912
0.0681292 0.006907191015445 0.006617436537725 5.74240485914e-05 0.0002323304291282 0.10138370941453885 0.09713069488156326 0.0008428698500995168 0.003410144682870194
0.1 0.014736873356865 0.01411709911008 0.0001229210367255 0.00049685321006415 0.14736873356865 0.1411709911008 0.001229210367255 0.0049685321006415
0.14678 0.031103391014425 0.029788176154305 0.00026126000527095 0.001053954854846 0.2119048304566358 0.20294438039450197 0.0017799428074053005 0.007180507254707725
0.215443 0.06422206409435 0.061474671962 0.0005474730346915 0.0021999190976685 0.2980930644966418 0.2853407720928506 0.002541150256408888 0.010211142147428786
0.316228 0.1271810370632 0.12160480171565 0.001117678459092 0.0044585568884765 0.4021814547200121 0.38454786330005564 0.0035344070072605843 0.014099184412754404
0.464159 0.23455818964465 0.22373791928335 0.0021894938740465 0.00863077648725 0.5053401736143218 0.482028613650387 0.0047171203704905 0.018594439593436735
0.681292 0.39073077656435 0.3708199738403 0.0040806736340955 0.015830129089935 0.5735144058118252 0.5442893411933503 0.005989610378656288 0.023235454239789986
1.0 0.5807402881015 0.5454427759225 0.00733195085215 0.027965561326885 0.5807402881015 0.5454427759225 0.00733195085215 0.027965561326885
1.4678 0.786910585381 0.7243696858345 0.013139501549535 0.049401397996855 0.5361156733758006 0.49350707578314484 0.008951833730436709 0.03365676386214403
2.15443 1.019070983659 0.905068150409 0.024162997057275 0.0898398361927 0.47301187955004337 0.42009633657579964 0.011215494147999702 0.04170004882623246
3.16228 1.3186477650575 1.104235756586 0.04577711503285 0.168634893439 0.4169927283660839 0.3491897480887208 0.014475984110467764 0.05332699616700609
4.64159 1.7434502848015 1.3314434140085 0.0885417984722 0.3234650723207 0.37561488300377677 0.2868507158125772 0.019075747421077694 0.06968841977010033
6.81292 2.3812333830325 1.5770918097995 0.17383272180825 0.6303088514245 0.34951729699343304 0.23148544380375813 0.025515156762188605 0.09251669642744961
10.0 3.4135222778805 1.824099837676 0.34541062087495 1.24401181933 0.34135222778804997 0.1824099837676 0.034541062087495 0.12440118193300001
14.678 5.216426445355 2.0560424916325 0.690322468638 2.4700614850865 0.3553908192774901 0.14007647442652268 0.04703109883076713 0.16828324602033656
21.5443 8.490747547275 2.2564344663765 1.369685686045 4.864627394853 0.39410644798276107 0.1047346382280464 0.06357531625743236 0.2257964934972591
31.6228 14.312955094325 2.4027269225915 2.638264979013 9.27196319272 0.45261504655897006 0.0759808404882395 0.08342920231646153 0.29320500375425324
46.4159 23.751238808365 2.4497107006715 4.782750651681 16.51877745601 0.5117047996131713 0.052777403878229226 0.1030412132842625 0.35588618245062575
68.1292 36.784654260465 2.336367589619 7.919445078965 26.52884159188 0.5399249405609489 0.0342931898454554 0.11624156865140059 0.38939018206407827
100.0 51.5580131484 2.062026841846 11.869334268895 37.62665203765 0.5155801314840001 0.02062026841846 0.11869334268895 0.3762665203765
146.78 65.92545011235 1.7330670119325 16.58887711342 47.60350598699 0.4491446389995231 0.011807242212375665 0.11301864772734706 0.3243187490597493
215.443 80.31696962395 1.463562416437 23.05150641818 55.80190078935 0.3727991609100783 0.006793269757833858 0.10699584770997433 0.259010043442349
316.228 98.89945203465 1.283344152548 33.96321405251 63.6528938296 0.3127472963641739 0.004058287541103255 0.10740103359762575 0.20128797522547023
464.159 129.21101502475 1.1631652864115 54.33545435365 73.7123953847 0.278376623150149 0.002505963013561086 0.11706215834153814 0.15880850179507455
681.292 181.3891676743 1.066017712238 92.0541429174 88.26900704465 0.26624291445415477 0.0015647001758981463 0.13511701725163366 0.12956119702660532
1000.0 267.13591648405 0.9717618356965 158.744525996 107.4196286524 0.26713591648405 0.0009717618356965 0.158744525996 0.1074196286524
1467.8 403.3599116205 0.879432369558 274.22431449895 128.256164752 0.2748057716449789 0.000599149999698869 0.1868267573912999 0.08737986425398556
2154.43 625.437165305 0.791738072093 477.4296431124 147.21578412065 0.2903028482266771 0.0003674930594602749 0.22160369244412678 0.06833166272315648
3162.28 997.4052360005 0.701868668702 835.3978890525 161.3054782789 0.31540699621807683 0.00022195019691551666 0.26417581272135926 0.05100923329967618
4641.59 1602.1786085695 0.597463776938 1435.578833047 166.00231174545 0.34517883065275046 0.00012871963636124689 0.3092860060985567 0.035764104917808334
6812.92 2496.765953585 0.4708174235909 2339.7989733555 156.4961628055 0.36647516095668226 6.910655395790645e-05 0.34343555675914295 0.022970497643521427
10000.0 3625.685958987 0.3301038981347 3491.297442663 134.0584124261 0.3625685958987 3.301038981347e-05 0.3491297442663 0.01340584124261
14678.0 4803.1193548255 0.20142197396545 4693.786214364 109.13171848735 0.3272325490411159 1.372271249253645e-05 0.3197837726096199 0.007435053718991007
21544.3 5875.276627125 0.10768877152895 5780.43305782 94.73588053175 0.2727067775293233 4.998480875635319e-06 0.2683045194236991 0.004397259624668706
31622.8 6852.755487945 0.0513371247174 6752.50423443 100.19991638905 0.2167029955584262 1.623421225109731e-06 0.21353277491019138 0.00316859722697073
46415.9 7839.94327346 0.021869857629485 7706.17358932 133.74781428315 0.1689064151176644 4.711716810292378e-07 0.16602443536202036 0.0028815085839798433
68129.2 8919.50669695 0.00815611479911 8712.618878325 206.8796625125 0.13092046724385434 1.1971540542249138e-07 0.12788376904946777 0.003036578479014872
100000.0 10103.95707472 0.0025784645620725 9767.190229275 336.76426697735 0.10103957074719999 2.5784645620725e-08 0.09767190229275 0.0033676426697735002


==> data/I_54fil_transverse_3mm_corr_scaled.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 1.5005927170835e-06 1.4377785138035e-06 1.244046102331e-08 5.037374225665e-08 0.00015005927170835 0.00014377785138035 1.244046102331e-06 5.037374225665e-06
0.014678 3.2322388445685e-06 3.0969312356000003e-06 2.6798356229555002e-08 1.0850925273875e-07 0.00022020975913397602 0.00021099136364627336 1.8257498453164602e-06 7.392645642372939e-06
0.0215443 6.96044656125e-06 6.669034818005001e-06 5.771766275085e-08 2.3369408049400002e-07 0.0003230760136671881 0.0003095498492875146 2.6790224212831237e-06 1.0847141958383425e-05
0.0316228 1.4980995185805e-05 1.4353629388865e-05 1.2426716785985002e-07 5.03098629082e-07 0.0004737403135018088 0.00045390127973693033 3.929669980515641e-06 1.5909363784421365e-05
0.0464159 3.2206979593655e-05 3.0857496106930005e-05 2.6734732605105e-07 1.0821361606764999e-06 0.0006938781666121954 0.0006648044335438935 5.759822087927843e-06 2.3313910980429115e-05
0.0681292 6.907191015445e-05 6.617436537725e-05 5.74240485914e-07 2.323304291282e-06 0.0010138370941453886 0.0009713069488156326 8.428698500995168e-06 3.410144682870194e-05
0.1 0.00014736873356865001 0.0001411709911008 1.2292103672550002e-06 4.9685321006415e-06 0.0014736873356865 0.001411709911008 1.2292103672550002e-05 4.9685321006415e-05
0.14678 0.00031103391014425 0.00029788176154305 2.6126000527095e-06 1.0539548548459999e-05 0.002119048304566358 0.0020294438039450196 1.7799428074053005e-05 7.180507254707725e-05
0.215443 0.0006422206409435 0.00061474671962 5.474730346915001e-06 2.1999190976684998e-05 0.002980930644966418 0.0028534077209285053 2.541150256408888e-05 0.00010211142147428786
0.316228 0.001271810370632 0.0012160480171565 1.117678459092e-05 4.4585568884765e-05 0.0040218145472001214 0.0038454786330005563 3.534407007260584e-05 0.00014099184412754405
0.464159 0.0023455818964465 0.0022373791928335 2.1894938740465e-05 8.630776487250001e-05 0.005053401736143218 0.004820286136503871 4.7171203704905e-05 0.00018594439593436736
0.681292 0.0039073077656435005 0.0037081997384030003 4.0806736340955e-05 0.00015830129089934998 0.005735144058118253 0.005442893411933504 5.9896103786562885e-05 0.00023235454239789983
1.0 0.005807402881015 0.005454427759225 7.331950852150001e-05 0.00027965561326885 0.005807402881015 0.005454427759225 7.331950852150001e-05 0.00027965561326885
1.4678 0.00786910585381 0.007243696858345 0.00013139501549535 0.0004940139799685501 0.005361156733758005 0.004935070757831448 8.951833730436709e-05 0.0003365676386214403
2.15443 0.01019070983659 0.00905068150409 0.00024162997057275 0.000898398361927 0.004730118795500434 0.004200963365757996 0.00011215494147999703 0.0004170004882623246
3.16228 0.013186477650574999 0.011042357565859999 0.0004577711503285 0.0016863489343900001 0.004169927283660839 0.0034918974808872075 0.00014475984110467763 0.0005332699616700609
4.64159 0.017434502848015003 0.013314434140085001 0.0008854179847220001 0.003234650723207 0.003756148830037768 0.0028685071581257718 0.00019075747421077693 0.0006968841977010033
6.81292 0.023812333830324998 0.015770918097995 0.0017383272180825 0.006303088514245 0.0034951729699343303 0.0023148544380375813 0.0002551515676218861 0.0009251669642744961
10.0 0.034135222778805 0.01824099837676 0.0034541062087495 0.012440118193300001 0.0034135222778805 0.001824099837676 0.00034541062087495 0.00124401181933
14.678 0.052164264453550005 0.020560424916325003 0.00690322468638 0.024700614850865003 0.0035539081927749012 0.001400764744265227 0.0004703109883076713 0.0016828324602033656
21.5443 0.08490747547275 0.022564344663765 0.01369685686045 0.048646273948529994 0.003941064479827611 0.001047346382280464 0.0006357531625743235 0.002257964934972591
31.6228 0.14312955094325 0.024027269225915 0.02638264979013 0.0927196319272 0.004526150465589701 0.0007598084048823949 0.0008342920231646153 0.0029320500375425323
46.4159 0.23751238808365 0.024497107006715 0.04782750651681 0.1651877745601 0.005117047996131713 0.0005277740387822923 0.001030412132842625 0.0035588618245062575
68.1292 0.36784654260465 0.02336367589619 0.07919445078965001 0.2652884159188 0.005399249405609489 0.000342931898454554 0.001162415686514006 0.0038939018206407823
100.0 0.5155801314840001 0.02062026841846 0.11869334268895002 0.3762665203765 0.00515580131484 0.0002062026841846 0.0011869334268895001 0.0037626652037649998
146.78 0.6592545011235 0.017330670119325 0.1658887711342 0.4760350598699 0.004491446389995231 0.00011807242212375665 0.0011301864772734706 0.003243187490597493
215.443 0.8031696962395001 0.01463562416437 0.2305150641818 0.5580190078935 0.003727991609100783 6.793269757833858e-05 0.0010699584770997434 0.00259010043442349
316.228 0.9889945203465 0.01283344152548 0.3396321405251 0.6365289382960001 0.0031274729636417394 4.058287541103255e-05 0.0010740103359762575 0.0020128797522547025
464.159 1.2921101502475 0.011631652864115001 0.5433545435365 0.737123953847 0.00278376623150149 2.505963013561086e-05 0.0011706215834153815 0.0015880850179507454
681.292 1.8138916767430002 0.01066017712238 0.9205414291740001 0.8826900704464999 0.0026624291445415476 1.5647001758981464e-05 0.0013511701725163366 0.0012956119702660532
1000.0 2.6713591648404997 0.009717618356965 1.58744525996 1.074196286524 0.0026713591648404996 9.717618356965e-06 0.00158744525996 0.001074196286524
1467.8 4.033599116205 0.00879432369558 2.7422431449894997 1.28256164752 0.0027480577164497887 5.9914999969886904e-06 0.001868267573912999 0.0008737986425398555
2154.43 6.254371653050001 0.00791738072093 4.774296431124 1.4721578412065 0.002903028482266772 3.674930594602749e-06 0.0022160369244412677 0.0006833166272315648
3162.28 9.974052360005 0.0070186866870200005 8.353978890525 1.613054782789 0.003154069962180768 2.2195019691551666e-06 0.0026417581272135922 0.0005100923329967619
4641.59 16.021786085695002 0.00597463776938 14.35578833047 1.6600231174545 0.0034517883065275047 1.287196363612469e-06 0.0030928600609855675 0.00035764104917808333
6812.92 24.96765953585 0.0047081742359090005 23.397989733555 1.564961628055 0.003664751609566823 6.910655395790645e-07 0.003434355567591429 0.00022970497643521427
10000.0 36.256859589870004 0.003301038981347 34.91297442663 1.3405841242610002 0.0036256859589870005 3.3010389813469997e-07 0.003491297442663 0.00013405841242610002
14678.0 48.031193548255 0.0020142197396545002 46.937862143640004 1.0913171848735 0.003272325490411159 1.372271249253645e-07 0.0031978377260961986 7.435053718991006e-05
21544.3 58.75276627125 0.0010768877152895 57.804330578199995 0.9473588053175 0.0027270677752932334 4.998480875635319e-08 0.0026830451942369904 4.3972596246687066e-05
31622.8 68.52755487945 0.000513371247174 67.5250423443 1.0019991638905001 0.002167029955584262 1.623421225109731e-08 0.002135327749101914 3.16859722697073e-05
46415.9 78.3994327346 0.00021869857629484997 77.06173589320001 1.3374781428315001 0.001689064151176644 4.711716810292378e-09 0.0016602443536202036 2.8815085839798432e-05
68129.2 89.1950669695 8.156114799109999e-05 87.12618878325 2.068796625125 0.0013092046724385434 1.1971540542249137e-09 0.0012788376904946778 3.036578479014872e-05
100000.0 101.0395707472 2.5784645620725002e-05 97.67190229275 3.3676426697735002 0.0010103957074720001 2.5784645620725e-10 0.0009767190229275 3.3676426697735e-05


==> data/I_54fil_transverse_copper_scaled.txt <==
f total fil eddy coupling total_f fil_f eddy_f coupling_f
0.01 5.340805722088e-09 1.7110537009610002e-09 3.629736460162e-09 1.556096566369e-14 5.340805722088e-07 1.711053700961e-07 3.629736460162e-07 1.5560965663689998e-12
0.014678 1.1506417115009999e-08 3.6863534480760003e-09 7.820030141854e-09 3.352508422459e-14 7.839226812242811e-07 2.5114821147813056e-07 5.327721857101785e-07 2.2840362600211197e-12
0.0215443 2.478982416574e-08 7.942007740027e-09 1.684774419811e-08 7.222760438601e-14 1.1506442152095916e-06 3.6863614691714286e-07 7.820047157767948e-07 3.352515718125444e-12
0.0316228 5.3408057027270007e-08 1.711053694543e-08 3.629736447218e-08 1.556096562179e-13 1.688909806445666e-06 5.410822870027322e-07 1.1478225986370593e-06 4.920805754642221e-12
0.0464159 1.15064170252e-07 3.686353418306e-08 7.820030081810999e-08 3.3525084030279997e-13 2.4789817767618425e-06 7.94200568836541e-07 1.684773985166936e-06 7.222758587096231e-12
0.0681292 2.478982374887e-07 7.942007601845001e-08 1.684774391942e-07 7.222760348409999e-13 3.6386488831323427e-06 1.16572741230559e-06 2.472910869263106e-06 1.0601563424214579e-11
0.1 5.340805509228e-07 1.711053630404e-07 3.629736317859e-07 1.5560965203160001e-12 5.340805509227999e-06 1.711053630404e-06 3.629736317859e-06 1.5560965203160002e-11
0.14678 1.150641612706e-06 3.686353120602e-07 7.820029481379e-07 3.3525082087190002e-12 7.83922613916065e-06 2.5114818916759777e-06 5.32772140712563e-06 2.2840361144018262e-11
0.215443 2.4789819580079997e-06 7.942006220026001e-07 1.684774113246e-06 7.222759446508e-12 1.1506440023616454e-05 3.6863607636479256e-06 7.820045734816169e-06 3.3525152576356625e-11
0.316228 5.34080357425e-06 1.711052989021e-06 3.629735024267e-06 1.55609610169e-11 1.6889091333626372e-05 5.410820638972513e-06 1.1478221486607764e-05 4.92080429844922e-11
0.464159 1.150640714569e-05 3.686350143566e-06 7.820023477061e-06 3.352506265631e-11 2.4789796482864708e-05 7.941998633153725e-06 1.684772562217042e-05 7.222753982215147e-11
0.681292 2.4789777892280002e-05 7.941992401864e-06 1.684771326292e-05 7.222750427499e-11 3.638642152304739e-05 1.1657251812532659e-05 2.472906369503825e-05 1.0601548862307204e-10
1.0 5.340784224537e-05 1.711046575214e-05 3.629722088404e-05 1.556091915447e-10 5.340784224537e-05 1.711046575214e-05 3.629722088404e-05 1.556091915447e-10
1.4678 0.0001150631733276 3.686320373467e-05 7.819963434421e-05 3.352486834915e-10 7.839158831421175e-05 2.51145958132375e-05 5.3276764098794114e-05 2.284021552605941e-10
2.15443 0.0002478936102233 7.941854222886e-05 0.00016847434572850003 7.222660239133999e-10 0.00011506227179499915 3.686290212671565e-05 7.81990344214015e-05 3.352469209551482e-10
3.16228 0.0005340590735397001 0.00017109824397900002 0.0003629592735107 1.556050054742e-09 0.00016888418278574322 5.410597542880454e-05 0.00011477771529108743 4.920658685321983e-10
4.64159 0.001150541928323 0.00036860226989590005 0.0007819363061345 3.3522925449800003e-09 0.0002478766819824672 7.941293175310617e-05 0.0001684630279999957 7.222293535146362e-10
6.81292 0.0024785193120640003 0.0007940472697782 0.001684464820528 7.22175852761e-09 0.0003637969199790986 0.00011655021191767994 0.0002472456480522302 1.0600092952229e-09
10.0 0.005338656641617 0.001710341350159 0.003628299735142 1.555631619765e-08 0.0005338656641616999 0.00017103413501590002 0.0003628299735142 1.5556316197649998e-09
14.678 0.01149644675991 0.0036830485985560003 0.007813364657838 3.350351365513e-08 0.0007832434091776809 0.00025092305481373483 0.0005323180717971114 2.2825666749645724e-09
21.5443 0.024743593731729997 0.007926683863165 0.01681683774098 7.212758591501e-08 0.0011484983838755494 0.0003679248740114555 0.0007805701619908747 3.347873261837702e-09
31.6228 0.05319395135119 0.01703956805021 0.03615422815455 1.5514644067029999e-07 0.001682139195491544 0.0005388380551440733 0.0011432962341902046 4.906157603700494e-09
46.4159 0.1140751163224 0.03653569710351 0.07753908610788 3.3311100302350006e-07 0.002457673261154044 0.0007871375348428017 0.0016705285496538902 7.1766572020256e-09
68.1292 0.243354116148 0.07791387054995 0.1654395331536 7.124444563835001e-07 0.0035719502966129065 0.0011436193372291177 0.0024283205021283093 1.0457255572992198e-08
100.0 0.5134405589676 0.1642641101094 0.34917493742079997 1.5114374304430002e-06 0.005134405589676 0.0016426411010940002 0.003491749374208 1.5114374304430003e-08
146.78 1.059066506674 0.3382834055524 0.7207799467826 3.154339153135e-06 0.0072153325158332195 0.002304696863008584 0.00491061416257392 2.1490251758652404e-08
215.443 2.090822836198 0.665559254246 1.425257199412 6.382540092917e-06 0.009704761056047307 0.0030892591276857452 0.006615472303170676 2.9625191317039774e-08
316.228 3.822902836572 1.208092546023 2.614798017284 1.227326512772e-05 0.012089071292143642 0.0038203212429734246 0.00826871123772721 3.8811443413359974e-08
464.159 6.24517698109 1.943707915343 4.301446950931 2.2114815600629997e-05 0.01345482255237968 0.004187590707802714 0.009267184199662186 4.7644913920940876e-08
681.292 8.98289462708 2.7105899618960003 6.272266809833 3.785535144746e-05 0.013185087491237237 0.003978602364178649 0.009206429562996483 5.556406276231043e-08
1000.0 11.675623642549999 3.3206475324010003 8.354911723126001 6.438702051186e-05 0.011675623642549999 0.0033206475324010004 0.008354911723126001 6.438702051186e-08
1467.8 14.445192489250001 3.709146960831 10.735932304339999 0.0001132240756266 0.009841390168449381 0.002527011146498842 0.007314301883321978 7.713862626147977e-08
2154.43 17.736996024590002 3.908559766143 13.8282294394 0.00020681905458910002 0.008232802191108555 0.0018141966859647333 0.006418509508036929 9.599711041393781e-08
3162.28 21.8464380606 3.9471686265070005 17.89888307359 0.00038636050983040005 0.006908445191633884 0.0012482033932817462 0.005660119620523799 1.2217783049900706e-07
4641.59 26.822336957940003 3.813116692407 23.0084909673 0.0007292982315333001 0.005778695868859594 0.00082151088148824 0.004957027864869581 1.5712250145603125e-07
6812.92 32.74732141359 3.488806780871 29.25713331211 0.0013813206113800001 0.00480664992596273 0.0005120868556905115 0.004294360320113842 2.0275015872489331e-07
10000.0 39.78294320083 2.990949411699 36.78938519208 0.00260859704731 0.0039782943200829994 0.0002990949411699 0.0036789385192079996 2.60859704731e-07
14678.0 48.07562564914 2.374909770169 45.69582929757 0.004886581404967 0.00327535261269519 0.000161800638381864 0.0031132190555641097 3.3291874948678296e-07
21544.3 57.74644125991 1.722203836411 56.01519247839 0.009044945107025 0.0026803582042540255 7.993779498108548e-05 0.0026000005791968176 4.1983007603055103e-07
31622.8 68.86585459355 1.121924113682 67.72743282482 0.01649765505319 0.002177727923952022 3.547832935989223e-05 0.002141727893318112 5.217012741816032e-07
46415.9 81.42091137758 0.64440230087 80.74689939776 0.029609678950760002 0.0017541599188549612 1.388322322458468e-05 0.0017396387745957744 6.379210346187406e-07
68129.2 95.30431259421 0.3196274733887 94.93238138412 0.052303736702250005 0.0013988761440646596 4.6914901890628395e-06 0.001393416939933538 7.677139420725623e-07
100000.0 110.3755077382 0.13385484597230002 110.15053071450001 0.09112217774789 0.001103755077382 1.3385484597230001e-06 0.001101505307145 9.112217774789e-07


==> data/filament_AC_losses.txt <==
t hts_3D_coarse copper_3D_coarse hts_2D_coarse copper_2D_coarse hts_3D_fine copper_3D_fine hts_2D_fine copper_2D_fine
0.000833333 4.06413e-30 0.0597123 4.27628e-20 0.0486205 7.41719e-26 0.0485469 5.04264e-12 0.0471089
0.00166667 1.09183e-14 0.0675965 4.97587e-05 0.0549342 1.82044e-10 0.0547114 0.0108762 0.053266
0.0025 1.00429e-05 0.0674889 0.0361932 0.0550092 0.00722705 0.0546224 0.0657066 0.0535794
0.00333333 0.0194838 0.0665529 0.125805 0.0546347 0.0767298 0.0540936 0.136688 0.0537173
0.00416667 0.0758784 0.0653635 0.183904 0.0539913 0.137026 0.05339 0.403863 0.0551749
0.005 0.146699 0.0638672 0.349943 0.0539014 0.403453 0.0549778 0.684059 0.0574816
0.00583333 0.207851 0.0620714 0.813962 0.0549727 0.918833 0.0590074 0.969239 0.0592577
0.00666667 0.381477 0.0613885 1.17664 0.0561471 1.29283 0.0608449 1.18854 0.0591096
0.0075 0.684199 0.0606026 1.5386 0.057536 1.48738 0.0596094 1.43415 0.0576406
0.00833333 0.998726 0.0589758 1.95082 0.0583177 1.5563 0.0570341 1.70381 0.0558139
0.00916667 1.27649 0.0567542 2.18724 0.0571261 1.89145 0.0545372 2.02812 0.0542072
0.01 1.52534 0.0540185 2.34912 0.0545103 2.21046 0.0518369 2.31465 0.0525052
0.0108333 1.73965 0.0509024 2.64241 0.0514748 2.49741 0.0490997 2.66943 0.050749
0.0116667 1.961 0.0475673 2.94969 0.0482578 2.79861 0.0467395 2.97034 0.0484431
0.0125 2.13615 0.044077 3.15929 0.0448611 3.07992 0.0447443 3.20291 0.0455487
0.0133333 2.42696 0.0408852 3.32199 0.0412995 3.44812 0.0429238 3.45894 0.0423259
0.0141667 2.83917 0.038118 3.51544 0.0377833 3.83663 0.0403011 3.61581 0.0388039
0.015 3.24681 0.0352527 3.65955 0.0342306 3.95816 0.0365133 3.71255 0.0350539
0.0158333 3.47793 0.0319249 3.7387 0.0306226 3.96061 0.032232 3.81231 0.0311829
0.0166667 3.56217 0.0281749 3.74588 0.0269677 3.93025 0.0279258 3.8109 0.0272352
0.0175 3.53725 0.0242186 3.73055 0.0232894 3.80656 0.0237087 3.75618 0.0233479
0.0183333 3.46607 0.0202819 3.64418 0.0196306 3.61049 0.0196326 3.66359 0.0195755
0.0191667 3.32168 0.0164801 3.51225 0.0160761 3.40028 0.0158109 3.51464 0.0159684
0.02 3.14143 0.0129377 3.35278 0.0127194 3.18798 0.0123171 3.28332 0.0125572
0.0208333 2.89433 0.00970333 3.08825 0.00960034 2.95058 0.0092128 2.99999 0.00943555
0.0216667 2.57922 0.00683897 2.74768 0.00680465 2.67118 0.00652032 2.67745 0.00667749
0.0225 2.22851 0.00442051 2.36983 0.00442758 2.31804 0.00424137 2.31261 0.00433853
0.0233333 1.86751 0.00250414 1.97254 0.00253314 1.94112 0.0024259 1.92109 0.00247554
0.0241667 1.50245 0.00112151 1.56829 0.00115862 1.54588 0.00110603 1.52613 0.00112709
0.025 1.14209 0.000289928 1.17693 0.000320504 1.15906 0.00030133 1.1427 0.000308181
0.0258333 0.806686 8.99945e-06 0.819401 1.11928e-05 0.808999 1.04174e-05 0.792445 1.05605e-05
0.0266667 0.520703 0.000253983 0.521296 0.000194137 0.516476 0.000201107 0.502453 0.000196766
0.0275 0.305403 0.000974223 0.306885 0.000800562 0.304784 0.00080677 0.297657 0.000794062
0.0283333 0.168279 0.0021024 0.184903 0.00173988 0.181904 0.00173879 0.186896 0.0017027
0.0291667 0.0941539 0.00357974 0.12889 0.00294505 0.121695 0.00293527 0.136601 0.00285956
0.03 0.0564963 0.0053762 0.101946 0.00440203 0.0899669 0.0043844 0.110127 0.00426405
0.0308333 0.036752 0.00747756 0.0871473 0.00610853 0.071153 0.006083 0.0943122 0.00591378
0.0316667 0.025972 0.00986721 0.0787082 0.00805231 0.0595119 0.0080183 0.0845486 0.00779446
0.0325 0.0200087 0.0125222 0.0742443 0.0102142 0.0523769 0.0101708 0.0786932 0.00988663
0.0333333 0.0167614 0.015415 0.0725335 0.0125715 0.0481842 0.0125175 0.0756066 0.0121679
0.0341667 0.015103 0.0185145 0.0728755 0.0150988 0.0459254 0.0150327 0.0746486 0.0146138
0.035 0.0144231 0.0217872 0.074846 0.0177685 0.0449719 0.0176889 0.0754682 0.0171979
0.0358333 0.0143898 0.0251974 0.0781863 0.0205518 0.0449591 0.0204572 0.0787573 0.0199017
0.0366667 0.014816 0.0287079 0.0827495 0.0234185 0.0456928 0.0233072 0.0920107 0.0227321
0.0375 0.0155871 0.0322804 0.0890197 0.0263417 0.0471191 0.0262078 0.110768 0.0256452
0.0383333 0.016626 0.0358756 0.101575 0.0293148 0.0605292 0.0291643 0.131887 0.0286098
0.0391667 0.0179639 0.0394548 0.137685 0.0323689 0.0932178 0.0321746 0.149729 0.0316092
0.04 0.0293681 0.0430324 0.182125 0.0354167 0.124132 0.0351516 0.179113 0.0347315
0.0408333 0.0506563 0.0465526 0.213742 0.0383585 0.150989 0.0380602 0.277551 0.0381507
0.0416667 0.0833628 0.0499691 0.248472 0.0412932 0.172398 0.0408539 0.39149 0.0417198
0.0425 0.121609 0.0532417 0.292401 0.044243 0.208466 0.0436675 0.521669 0.0454797
0.0433333 0.15909 0.0563364 0.355351 0.0471112 0.364231 0.0472492 0.631618 0.0494121
0.0441667 0.193872 0.0591945 0.543905 0.0503458 0.644811 0.0518465 0.760742 0.0536707
0.045 0.224168 0.061777 0.835087 0.0539107 0.910633 0.0571061 0.932666 0.0578762
0.0458333 0.264646 0.0641451 1.05436 0.0573553 1.12435 0.0620341 1.09822 0.0615867
0.0466667 0.371188 0.0670365 1.22826 0.0606405 1.31633 0.0663191 1.25508 0.0647006
0.0475 0.580216 0.070524 1.4093 0.0639141 1.50954 0.0693053 1.44169 0.0673022
0.0483333 0.829835 0.0730826 1.63788 0.0676316 1.62863 0.0712067 1.66331 0.0693775
0.0491667 1.04429 0.0748487 1.93874 0.0713183 1.73199 0.0725288 1.86067 0.0709465
0.05 1.24992 0.0762625 2.23901 0.0744827 1.81642 0.0733128 2.08089 0.0723453
0.0508333 1.44573 0.0772395 2.47315 0.0767027 2.15704 0.0741637 2.34933 0.0737467
0.0516667 1.67285 0.0777955 2.64731 0.0777802 2.55743 0.0749282 2.60833 0.0749789
0.0525 1.85168 0.0777912 2.82008 0.0780119 2.79711 0.0749472 2.86016 0.0759327
0.0533333 2.01497 0.077316 3.14121 0.0779447 2.96018 0.074402 3.1566 0.0766203
0.0541667 2.23058 0.0764746 3.45478 0.0772981 3.24915 0.0741103 3.5245 0.0771124
0.055 2.43795 0.0751647 3.79752 0.0763446 3.5556 0.0739545 3.80241 0.0768643
0.0558333 2.62211 0.0734666 4.02725 0.074856 3.79663 0.0737626 4.03624 0.0758199
0.0566667 2.85484 0.0717059 4.23575 0.0729716 4.10334 0.0739005 4.29087 0.0742949
0.0575 3.21539 0.0701202 4.41617 0.0707494 4.55176 0.0736717 4.57655 0.0723516
0.0583333 3.60775 0.0686151 4.68132 0.0684705 4.97406 0.0722937 4.78341 0.0699526
0.0591667 4.10545 0.0669055 4.89285 0.0659674 5.2607 0.0696944 4.9648 0.067204
0.06 4.54318 0.0646987 5.09427 0.0632016 5.37522 0.0661615 5.10692 0.064114
0.0608333 4.74938 0.0617201 5.25454 0.0601368 5.38995 0.0620278 5.32475 0.0606916
0.0616667 4.85325 0.0580888 5.38195 0.056794 5.41367 0.0576292 5.40482 0.0567634
0.0625 4.97508 0.0541016 5.48532 0.0531113 5.40735 0.0530215 5.46043 0.0526987
0.0633333 5.01777 0.049718 5.53128 0.0490136 5.39699 0.0484189 5.49361 0.0484749
0.0641667 5.0238 0.0451133 5.53033 0.0446735 5.26458 0.0435895 5.47519 0.044031
0.065 4.99624 0.040386 5.46285 0.0401298 5.11621 0.0387294 5.43983 0.0395427
0.0658333 4.90025 0.0356195 5.42264 0.0355469 5.0408 0.0340017 5.31109 0.0349505
0.0666667 4.74526 0.0309033 5.31319 0.0309522 4.95031 0.0294919 5.12049 0.0303424
0.0675 4.55325 0.0262994 5.07889 0.0263553 4.81625 0.0252146 4.88527 0.0258287
0.0683333 4.31273 0.021852 4.74931 0.021873 4.61514 0.0210819 4.61387 0.0214714
0.0691667 4.0096 0.0176274 4.40392 0.0176694 4.3336 0.0171665 4.29706 0.0173533
0.07 3.65914 0.0137219 4.03446 0.0137995 4.00226 0.0135434 3.92612 0.0135433
0.0708333 3.30328 0.0102287 3.63271 0.0103126 3.62763 0.0102163 3.52813 0.0101214
0.0716667 2.92813 0.00719364 3.19108 0.0072648 3.18216 0.00724054 3.10461 0.0071404
0.0725 2.52652 0.0046516 2.72391 0.00471265 2.7281 0.00472611 2.64779 0.00463694
0.0733333 2.11411 0.00264191 2.23905 0.0026956 2.2725 0.00272928 2.17816 0.00265322
0.0741667 1.69464 0.00119204 1.76041 0.00123962 1.80777 0.00127196 1.71526 0.00121925
0.075 1.28381 0.000316903 1.30948 0.00035143 1.35699 0.00036911 1.27728 0.000344316
0.0758333 0.906657 1.14734e-05 0.907535 1.47787e-05 0.947356 1.63676e-05 0.885805 1.41622e-05
0.0766667 0.588147 0.000245503 0.577287 0.000186008 0.607557 0.000177858 0.564727 0.00018577
0.0775 0.348205 0.000963617 0.340339 0.000790998 0.361627 0.000780484 0.336526 0.000781868
0.0783333 0.193888 0.00209437 0.204003 0.00173432 0.216153 0.00172436 0.210289 0.00169694
0.0791667 0.10938 0.00357513 0.140727 0.0029434 0.14368 0.0029322 0.152298 0.00285858
0.08 0.065959 0.00537394 0.11033 0.00440209 0.105703 0.00438648 0.121943 0.00426447
0.0808333 0.0429504 0.00747661 0.0936122 0.00610912 0.0833664 0.00608669 0.103775 0.00591458
0.0816667 0.0302568 0.00986702 0.0839463 0.00805308 0.0695409 0.00802241 0.0924355 0.00779538
0.0825 0.0231487 0.0125225 0.0786377 0.010215 0.0609872 0.0101751 0.0854683 0.00988758
0.0833333 0.0191958 0.0154155 0.07632 0.0125723 0.0558649 0.0125217 0.0815713 0.0121689
0.0841667 0.0170843 0.0185153 0.0762161 0.0150994 0.0530051 0.015037 0.0800183 0.0146147
0.085 0.0161004 0.0217882 0.0778601 0.0177691 0.0516735 0.0176933 0.0804167 0.017199
0.0858333 0.0158536 0.0251986 0.0809702 0.0205524 0.051429 0.0204617 0.0833305 0.0199021
0.0866667 0.0161222 0.0287093 0.0853863 0.023419 0.0520177 0.0233118 0.0959999 0.0227316
0.0875 0.0167707 0.0322819 0.0915104 0.0263419 0.0533428 0.0262127 0.114729 0.0256455
0.0883333 0.0177116 0.0358772 0.103674 0.0293135 0.0657278 0.0291666 0.136141 0.0286107
0.0891667 0.01893 0.0394563 0.13849 0.032364 0.0987251 0.0321785 0.154528 0.0316059
0.09 0.0291237 0.0430289 0.183956 0.035416 0.129834 0.0351575 0.183386 0.0347149
0.0908333 0.0505723 0.0465527 0.216549 0.0383612 0.156761 0.0380696 0.280523 0.0381305
0.0916667 0.0835301 0.0499772 0.251589 0.041287 0.179555 0.0408763 0.394419 0.0417102
0.0925 0.125095 0.0532724 0.296386 0.0442432 0.214608 0.0436832 0.525387 0.0454754
0.0933333 0.164317 0.0563777 0.35882 0.0471087 0.368002 0.0472043 0.636128 0.0494131
0.0941667 0.197795 0.0592323 0.543764 0.0503242 0.650553 0.0517994 0.764706 0.0536769
0.095 0.227492 0.061811 0.835817 0.0539057 0.913609 0.0570097 0.934922 0.0578856
0.0958333 0.266282 0.0641727 1.05718 0.0573679 1.12185 0.0618853 1.09927 0.0615675
0.0966667 0.374107 0.0670927 1.23373 0.0606833 1.30565 0.066084 1.25397 0.0646472
0.0975 0.582102 0.0705205 1.41441 0.0639622 1.49924 0.0691112 1.44073 0.067264
0.0983333 0.831161 0.073066 1.64431 0.0677065 1.62188 0.0710608 1.66204 0.069348
0.0991667 1.0483 0.0748522 1.94145 0.0714008 1.72645 0.0724093 1.85959 0.0709147
0.1 1.25275 0.0762563 2.23774 0.0744966 1.81238 0.0732197 2.07847 0.0722993
0.100833 1.44397 0.0772026 2.46851 0.076637 2.14841 0.0740738 2.3458 0.0736975
0.101667 1.67046 0.0777496 2.64504 0.0777088 2.55032 0.0748504 2.60619 0.0749526
0.1025 1.84983 0.0777685 2.8141 0.0779358 2.79539 0.0749036 2.85824 0.075899
0.103333 2.00912 0.0772927 3.1337 0.0778759 2.9637 0.0743948 3.14861 0.0765545
0.104167 2.22379 0.076444 3.44352 0.0772326 3.22958 0.0739127 3.51374 0.077035
0.105 2.42571 0.0751165 3.78576 0.0762799 3.5373 0.0737043 3.79285 0.0767961
0.105833 2.63348 0.0734975 4.01658 0.0747909 3.7721 0.0734567 4.02368 0.0757459
0.106667 2.88973 0.0718485 4.22124 0.0728907 4.06728 0.0735402 4.27167 0.0741922
0.1075 3.22797 0.0702285 4.40007 0.0706603 4.50612 0.0732887 4.55482 0.0722261
0.108333 3.59318 0.068627 4.65874 0.0683748 4.93856 0.071998 4.76042 0.0698083
0.109167 4.06441 0.0668259 4.87324 0.0658888 5.22536 0.0694647 4.93772 0.067019
0.11 4.5083 0.0646072 5.0719 0.0631298 5.34489 0.0659845 5.07258 0.0639084
0.110833 4.71603 0.0616135 5.23671 0.0600689 5.36841 0.0618985 5.28749 0.0605285
0.111667 4.81547 0.0579645 5.35308 0.0566842 5.38196 0.0575071 5.37353 0.0566264
0.1125 4.92454 0.0539497 5.45908 0.0529995 5.37561 0.052909 5.4224 0.0525402
0.113333 4.96442 0.049563 5.50322 0.0489134 5.36991 0.0483186 5.45911 0.0483431
0.114167 4.96444 0.0449521 5.49848 0.0445547 5.24277 0.0435163 5.43738 0.043909
0.115 4.93565 0.0402311 5.42076 0.0400012 5.08363 0.0386532 5.39842 0.0394129
0.115833 4.84259 0.0354735 5.37043 0.0354184 5.00281 0.0339317 5.27596 0.0348347
0.116667 4.68874 0.0307709 5.26443 0.030838 4.90822 0.0293904 5.0848 0.0302364
0.1175 4.50329 0.0261933 5.04342 0.0262699 4.77509 0.0251032 4.84905 0.0257342
0.118333 4.27229 0.0217758 4.71797 0.0218044 4.56786 0.0209645 4.5764 0.0213931
0.119167 3.97799 0.0175743 4.36988 0.0176085 4.28146 0.0170329 4.26533 0.0172925
0.12 3.6297 0.0136814 4.00246 0.0137511 3.94852 0.0134198 3.89707 0.0134959
0.120833 3.26848 0.0101921 3.60123 0.0102753 3.58593 0.0101289 3.49891 0.0100821
0.121667 2.8936 0.0071619 3.16308 0.00723724 3.15026 0.00718368 3.07819 0.00710971
0.1225 2.49383 0.00462732 2.70038 0.00469297 2.69215 0.00468206 2.62685 0.00461591
0.123333 2.08173 0.002625 2.2208 0.00268288 2.23755 0.0026953 2.16028 0.00263977
0.124167 1.66691 0.00118227 1.74568 0.00123242 1.7795 0.00125115 1.70003 0.00121153
0.125 1.26266 0.00031282 1.29754 0.000348319 1.33606 0.000360283 1.26504 0.000340936


==> data/filament_AC_losses_fine.txt <==
t hts_3D_fine copper_3D_fine
0.000833333 1.77701e-12 0.0515287
0.00166667 0.0045623 0.0583238
0.0025 0.0351944 0.0584363
0.00333333 0.0729871 0.0579914
0.00416667 0.204251 0.058187
0.005 0.370323 0.0578048
0.00583333 0.532651 0.0569154
0.00666667 0.813852 0.056395
0.0075 1.22392 0.0565853
0.00833333 1.55699 0.0560634
0.00916667 1.7913 0.0544794
0.01 2.16425 0.0527039
0.0108333 2.55485 0.0510866
0.0116667 2.84884 0.0487085
0.0125 3.03198 0.045605
0.0133333 3.27164 0.0423947
0.0141667 3.53006 0.0390163
0.015 3.65426 0.035268
0.0158333 3.70547 0.0312765
0.0166667 3.68642 0.0272858
0.0175 3.62832 0.0234269
0.0183333 3.59285 0.0197178
0.0191667 3.47343 0.016118
0.02 3.25051 0.0126817
0.0208333 2.98166 0.0095269
0.0216667 2.66547 0.0067401
0.0225 2.30711 0.00438079
0.0233333 1.92288 0.00249956
0.0241667 1.52384 0.00113431
0.025 1.13678 0.000305915
0.0258333 0.787225 9.42816e-06
0.0266667 0.498609 0.000210363
0.0275 0.291597 0.000843986
0.0283333 0.170924 0.00182591
0.0291667 0.10946 0.00309522
0.03 0.0756561 0.0046383
0.0308333 0.0553991 0.00644727
0.0316667 0.0426638 0.00850619
0.0325 0.0342649 0.0107946
0.0333333 0.0285217 0.0132884
0.0341667 0.0245242 0.0159607
0.035 0.0218477 0.0187836
0.0358333 0.023014 0.0217432
0.0366667 0.0298176 0.0248128
0.0375 0.0383803 0.0279466
0.0383333 0.0450506 0.0311
0.0391667 0.0525217 0.0342483
0.04 0.0747527 0.0375037
0.0408333 0.130283 0.0410403
0.0416667 0.195049 0.0445137
0.0425 0.267563 0.0478111
0.0433333 0.340037 0.0508934
0.0441667 0.438549 0.0538367
0.045 0.535795 0.0565823
0.0458333 0.645803 0.0595066
0.0466667 0.890724 0.0627602
0.0475 1.20864 0.0660151
0.0483333 1.45465 0.0690049
0.0491667 1.67151 0.0715271
0.05 1.90647 0.0734642
0.0508333 2.08279 0.0746192
0.0516667 2.28602 0.0753079
0.0525 2.67399 0.0761229
0.0533333 3.05206 0.0770506
0.0541667 3.32551 0.0773785
0.055 3.58706 0.0769764
0.0558333 3.82057 0.0759529
0.0566667 4.01234 0.0744055
0.0575 4.34554 0.0728085
0.0583333 4.65617 0.070648
0.0591667 4.8797 0.0678433
0.06 5.0228 0.0645038
0.0608333 5.10194 0.0607108
0.0616667 5.1559 0.0565804
0.0625 5.14922 0.052225
0.0633333 5.16722 0.0479708
0.0641667 5.23029 0.0437288
0.065 5.21962 0.0393175
0.0658333 5.13182 0.0347919
0.0666667 4.96517 0.0302575
0.0675 4.75201 0.0257651
0.0683333 4.4729 0.02141
0.0691667 4.16067 0.0173156
0.07 3.80576 0.0135251
0.0708333 3.41235 0.0100968
0.0716667 2.97955 0.00709809
0.0725 2.5311 0.00458884
0.0733333 2.08328 0.00261106
0.0741667 1.64582 0.0011883
0.075 1.23 0.00032645
0.0758333 0.855582 1.15431e-05
0.0766667 0.545878 0.000204234
0.0775 0.321488 0.000836583
0.0783333 0.188736 0.0018211
0.0791667 0.120679 0.00309294
0.08 0.0833293 0.00463722
0.0808333 0.0609543 0.00644677
0.0816667 0.0468766 0.00850599
0.0825 0.037573 0.0107945
0.0833333 0.0311817 0.0132884
0.0841667 0.0267006 0.0159609
0.085 0.0236342 0.0187837
0.0858333 0.0242823 0.0217424
0.0866667 0.0307092 0.0248119
0.0875 0.0392446 0.0279472
0.0883333 0.0459851 0.0311024
0.0891667 0.0531861 0.0342499
0.09 0.074697 0.0374998
0.0908333 0.130049 0.0410364
0.0916667 0.195396 0.0445241
0.0925 0.268081 0.0478249
0.0933333 0.34014 0.0509031
0.0941667 0.43781 0.0538391
0.095 0.537439 0.0565999
0.0958333 0.649574 0.0595722
0.0966667 0.889076 0.0628175
0.0975 1.21003 0.0660827
0.0983333 1.45744 0.0690523
0.0991667 1.67155 0.0715559
0.1 1.90557 0.0734819
0.100833 2.08467 0.0746558
0.101667 2.28321 0.0753405
0.1025 2.66656 0.0761114
0.103333 3.04567 0.0770023
0.104167 3.31987 0.0773348
0.105 3.58022 0.0769609
0.105833 3.82112 0.0759812
0.106667 4.0104 0.0744414
0.1075 4.33295 0.0728118
0.108333 4.64319 0.0706328
0.109167 4.86834 0.0678199
0.11 5.00916 0.0644721


==> data/filament_helicoidal_3D_transverse_super.txt <==
z bx by bz bxi1 bxi2 bxi3 jx jy jz jxi1 jxi2 jxi3 
0 -0.0166105 0.0972252 -0.0250584 -0.0166105 0.0972252 0.051913 0.0238872 0.173825 0.987562 0.0238872 -0.608009 0.987562
0.00333333 -0.0178172 0.097087 -0.0246802 -0.0157801 0.0974388 0.0524603 0.0359746 0.177091 0.988726 0.0396754 -0.606457 0.988726
0.00666667 -0.0189846 0.0966669 -0.024342 -0.01492 0.0973771 0.0527496 0.0480967 0.179876 0.989023 0.0555869 -0.605288 0.989023
0.01 -0.0201048 0.0959661 -0.0240438 -0.0140393 0.0970391 0.0527803 0.0602077 0.18217 0.988453 0.0715274 -0.60451 0.988453
0.0133333 -0.0212153 0.0950299 -0.0260565 -0.013189 0.0964718 0.0503185 0.0124067 0.172974 0.987528 0.0268373 -0.610478 0.987528
0.0166667 -0.0224999 0.0940457 -0.0251669 -0.0125462 0.0958824 0.0507414 0.0242636 0.177141 0.988555 0.0426469 -0.608986 0.988555
0.02 -0.0236919 0.0927798 -0.0243073 -0.0118767 0.0950176 0.0509163 0.0361861 0.180831 0.988714 0.058565 -0.607877 0.988714
0.0233333 -0.0247832 0.0912362 -0.0234803 -0.0111893 0.0938779 0.0508411 0.0481293 0.184032 0.988006 0.074497 -0.607159 0.988006
0.0266667 -0.0258467 0.089989 -0.0239441 -0.0104774 0.0930392 0.0497133 0.000713097 0.172215 0.98741 0.0294232 -0.612029 0.98741
0.03 -0.0270045 0.0897492 -0.0237075 -0.0097089 0.0932196 0.0500927 0.0122847 0.177145 0.988148 0.0452607 -0.610593 0.988148
0.0333333 -0.0280833 0.0892375 -0.0235146 -0.00891606 0.0931263 0.0502117 0.0239517 0.181604 0.98802 0.0611859 -0.609541 0.98802
0.0366667 -0.0290754 0.0884567 -0.0233651 -0.00810801 0.0927589 0.0500705 0.0356699 0.185577 0.987024 0.0771042 -0.60888 0.987024
0.04 -0.0300599 0.0871567 -0.025687 -0.00744057 0.0918941 0.0470639 -0.0113943 0.171987 0.986631 0.0317351 -0.61168 0.986631
0.0433333 -0.0310035 0.0852988 -0.0243401 -0.00692285 0.090494 0.0473024 -0.000193623 0.177648 0.987084 0.0475866 -0.6103 0.987084
0.0466667 -0.0317831 0.083185 -0.023021 -0.00638347 0.0888209 0.0472969 0.0111322 0.182845 0.986671 0.0635051 -0.609305 0.986671
0.05 -0.0323923 0.0808227 -0.0217349 -0.00583127 0.0868768 0.0470438 0.0225402 0.18756 0.985392 0.0793961 -0.608702 0.985392
0.0533333 -0.0331998 0.0794951 -0.0222432 -0.00520985 0.0859916 0.0458347 -0.0252686 0.173548 0.985094 0.0332112 -0.607676 0.985094
0.0566667 -0.0341028 0.0787162 -0.0217741 -0.00452569 0.0856665 0.0460465 -0.014492 0.179747 0.985084 0.0490718 -0.606348 0.985084
0.06 -0.0348707 0.0776903 -0.021349 -0.0038222 0.0850714 0.0460004 -0.0035607 0.185488 0.98421 0.0649719 -0.605408 0.98421
0.0633333 -0.0354972 0.0764229 -0.0209694 -0.00310854 0.0842072 0.0456959 0.00748335 0.19075 0.982473 0.0808171 -0.60486 0.982473
0.0666667 -0.0363034 0.0749227 -0.023321 -0.00269096 0.0832112 0.0425557 -0.041048 0.176413 0.982271 0.0342545 -0.599788 0.982271
0.07 -0.0370266 0.0731878 -0.0222582 -0.00234081 0.0819874 0.0426497 -0.0308284 0.183161 0.981926 0.0500919 -0.598517 0.981926
0.0733333 -0.0375591 0.0712234 -0.021221 -0.00197373 0.0804958 0.042506 -0.0204228 0.189458 0.980718 0.0659466 -0.597636 0.980718
0.0766667 -0.0378959 0.069038 -0.0202141 -0.00159848 0.0787387 0.0421219 -0.0098713 0.19528 0.978652 0.0817246 -0.597149 0.978652
0.08 -0.0384478 0.0670731 -0.0219399 -0.00137932 0.077299 0.0392563 -0.0568408 0.177265 0.978736 0.0355882 -0.592125 0.978736
0.0833333 -0.0388176 0.0649325 -0.0206009 -0.00115079 0.075642 0.0392835 -0.0472618 0.184619 0.97821 0.0513796 -0.590915 0.97821
0.0866667 -0.0389655 0.0625883 -0.0192844 -0.000907212 0.073721 0.0390791 -0.0374649 0.191531 0.976826 0.0671722 -0.590098 0.976826
0.09 -0.0389499 0.0601144 -0.0207325 -0.000675632 0.0716266 0.0359729 -0.0844904 0.170755 0.974812 0.0201572 -0.582296 0.974812
0.0933333 -0.039456 0.0582136 -0.0194996 -0.000648861 0.070322 0.0361729 -0.0757628 0.178799 0.974637 0.0358413 -0.58075 0.974637
0.0966667 -0.0397326 0.0561161 -0.0182788 -0.00060023 0.0687556 0.0361537 -0.0667509 0.18644 0.973606 0.0515912 -0.579595 0.973606
0.1 -0.0397756 0.0538308 -0.0170751 -0.000538166 0.0669296 0.0359118 -0.0574895 0.193648 0.971721 0.0673137 -0.578837 0.971721
0.103333 -0.0397275 0.0514704 -0.0186122 -0.000525181 0.065017 0.0328606 -0.108922 0.174541 0.969602 0.0187671 -0.562734 0.969602
0.106667 -0.0399184 0.0492766 -0.0171982 -0.000675754 0.0634129 0.0330046 -0.100764 0.182552 0.968681 0.0344237 -0.561233 0.968681
0.11 -0.0398553 0.0469125 -0.0157855 -0.000805876 0.0615514 0.0329436 -0.0922886 0.190168 0.966909 0.050108 -0.56013 0.966909
0.113333 -0.0395356 0.0443885 -0.0143805 -0.000923856 0.0594353 0.0326733 -0.0835296 0.19736 0.964289 0.0657278 -0.559429 0.964289
0.116667 -0.0392102 0.0418494 -0.0163242 -0.00113613 0.0573369 0.0290683 -0.137007 0.177558 0.961947 0.0169934 -0.537929 0.961947
0.12 -0.0390186 0.0393774 -0.0147017 -0.00148767 0.0554149 0.0291692 -0.12958 0.185552 0.960547 0.0325594 -0.536481 0.960547
0.123333 -0.0385508 0.0367658 -0.0130677 -0.00181984 0.0532408 0.029082 -0.121801 0.193163 0.958302 0.0481261 -0.53544 0.958302
0.126667 -0.0378062 0.0340262 -0.0114302 -0.00214081 0.0508184 0.0288017 -0.113699 0.200362 0.955219 0.0636021 -0.534807 0.955219
0.13 -0.0372604 0.0315684 -0.0125336 -0.00249415 0.0487718 0.0260781 -0.161024 0.173608 0.952909 0.0163262 -0.518177 0.952909
0.133333 -0.0368474 0.0293311 -0.0110362 -0.00285847 0.0470092 0.0261801 -0.154278 0.181662 0.951139 0.0317691 -0.516793 0.951139
0.136667 -0.0361591 0.0269789 -0.00952892 -0.00320422 0.0450008 0.0260974 -0.147148 0.189352 0.948533 0.0471896 -0.515819 0.948533
0.14 -0.035196 0.0245228 -0.00801952 -0.00353961 0.0427504 0.0258252 -0.139661 0.19665 0.945097 0.0624976 -0.515255 0.945097
0.143333 -0.0342396 0.0220632 -0.0109413 -0.00397712 0.0405378 0.0211518 -0.206833 0.175971 0.941845 0.00943306 -0.474243 0.941845
0.146667 -0.0331161 0.0195623 -0.00902018 -0.00443998 0.0382053 0.0212262 -0.199972 0.182924 0.938209 0.0248013 -0.472884 0.938209
0.15 -0.0316997 0.0169929 -0.0070733 -0.00488504 0.0356338 0.0211373 -0.192684 0.189518 0.933748 0.0400667 -0.47195 0.933748
0.153333 -0.0299943 0.0143673 -0.00511172 -0.0053205 0.0328294 0.0208787 -0.184999 0.195728 0.928473 0.0551408 -0.471439 0.928473
0.156667 -0.0284776 0.0124946 -0.00675516 -0.00535225 0.030634 0.0174972 -0.252327 0.173123 0.925032 0.0045622 -0.426357 0.925032
0.16 -0.0267754 0.0107294 -0.00484788 -0.00528787 0.0283564 0.0176013 -0.246366 0.17963 0.921252 0.0196567 -0.425074 0.921252
0.163333 -0.0248073 0.00893655 -0.00293203 -0.00520682 0.0258486 0.0175318 -0.239932 0.185801 0.916664 0.0346364 -0.424227 0.916664
0.166667 -0.022579 0.00712621 -0.00101872 -0.00511801 0.0231171 0.0172826 -0.23305 0.191611 0.911279 0.0494153 -0.42381 0.911279
0.166667 -0.022579 0.00712621 -0.00529153 -0.00511801 0.0231171 0.0130098 -0.306415 0.152025 0.911279 -0.0215497 -0.380067 0.911279
0.17 -0.0207841 0.00536326 -0.00325405 -0.00531296 0.020797 0.0132106 -0.298498 0.156842 0.903695 -0.00636054 -0.378303 0.903695
0.173333 -0.0187136 0.00359482 -0.0011754 -0.00548421 0.0182496 0.0132724 -0.290047 0.161349 0.895304 0.00861081 -0.377002 0.895304
0.176667 -0.0163765 0.00183218 0.000930541 -0.00564046 0.0154833 0.0131883 -0.281096 0.165526 0.886129 0.0232783 -0.376152 0.886129
0.18 -0.0141113 0.000323314 -0.00117175 -0.00571575 0.0129059 0.00904564 -0.41439 0.0781786 0.86874 -0.105701 -0.279527 0.86874
0.183333 -0.0134065 9.90994e-05 -0.000449737 -0.0053624 0.0122878 0.00927828 -0.368434 0.0681486 0.809516 -0.0875988 -0.276579 0.809516
0.186667 -0.0124893 -0.000159987 0.000316314 -0.00498727 0.0114514 0.00938217 -0.321971 0.0574969 0.749502 -0.0717646 -0.274272 0.749502
0.19 -0.0114005 -0.000435211 0.00108898 -0.00460146 0.0104397 0.00935392 -0.275175 0.0462568 0.688854 -0.0582903 -0.272473 0.688854
0.193333 -0.010515 -0.000402564 -0.000701471 -0.00404255 0.00971519 0.00698986 -0.303224 -0.035477 0.61864 -0.138947 -0.217926 0.61864
0.196667 -0.0102323 0.000298424 -0.000512788 -0.00308324 0.00976129 0.00721504 -0.231934 -0.0494053 0.527345 -0.122933 -0.214703 0.527345
0.2 -0.00983177 0.000976031 -0.000335139 -0.00210992 0.00965218 0.00730631 -0.160353 -0.0640704 0.435488 -0.110487 -0.212061 0.435488
0.203333 -0.0093767 0.00164762 -0.000221523 -0.00113287 0.00945271 0.00726201 -0.088746 -0.0794212 0.343311 -0.101682 -0.20979 0.343311
0.206667 -0.00896176 0.0022946 -0.00256459 -0.000199918 0.00924869 0.00475743 -0.106242 -0.0966425 0.252836 -0.121653 -0.123827 0.252836
0.21 -0.00853338 0.00290522 -0.00226244 0.000691781 0.00898779 0.00485302 -0.036219 -0.106338 0.164153 -0.112005 -0.121321 0.164153
0.213333 -0.00807338 0.00352394 -0.00199967 0.00158727 0.00866477 0.00486006 0.0338399 -0.116667 0.0752536 -0.105857 -0.119164 0.0752536
0.216667 -0.00764483 0.00416086 -0.00182818 0.00248048 0.00834286 0.00477671 0.103677 -0.127589 -0.0136278 -0.103246 -0.117149 -0.0136278
0.22 -0.00719479 0.00485661 -0.00362323 0.00342241 0.00797739 0.00269232 0.106312 -0.125547 -0.100423 -0.103402 -0.0484511 -0.100423
0.223333 -0.00670322 0.00559276 -0.0032745 0.00439655 0.00754204 0.0026964 0.174515 -0.130868 -0.186066 -0.0999313 -0.0465909 -0.186066
0.226667 -0.00627433 0.00635045 -0.00300816 0.00536575 0.00713471 0.00264026 0.242485 -0.136759 -0.271592 -0.0998694 -0.0448475 -0.271592
0.23 -0.00596965 0.00713226 -0.00287432 0.00632783 0.00681648 0.00252216 0.309971 -0.143196 -0.356776 -0.103217 -0.043021 -0.356776
0.233333 -0.005667 0.00781428 -0.00463931 0.00717911 0.00645277 0.000469222 0.30247 -0.118653 -0.438389 -0.0863859 0.0338485 -0.438389
0.236667 -0.00541444 0.00847132 -0.00445531 0.00798854 0.00610432 0.00037736 0.36687 -0.120072 -0.518814 -0.0889523 0.0351044 -0.518814
0.24 -0.00530646 0.00913697 -0.00437884 0.00878574 0.0058697 0.000268097 0.430785 -0.122032 -0.598806 -0.0947419 0.0364655 -0.598806
0.243333 -0.00539997 0.0098073 -0.00445603 0.00957257 0.00580593 0.000140412 0.49398 -0.124515 -0.678153 -0.10372 0.0381203 -0.678153
0.246667 -0.00423302 0.0105408 -0.00489719 0.0104498 0.00445284 -0.00137196 0.452924 -0.0239312 -0.714216 -0.0144406 0.112105 -0.714216
0.25 -0.00312769 0.0113152 -0.00402693 0.0113152 0.00312769 -0.0015508 0.478816 -0.0242655 -0.746156 -0.0242655 0.111902 -0.746156
0.253333 -0.00223156 0.0121202 -0.00328126 0.0121643 0.00197724 -0.00171592 0.504052 -0.0248491 -0.777442 -0.0353997 0.112065 -0.777442
0.256667 -0.00141487 0.0129877 -0.00572249 0.0130356 0.000869756 -0.00503392 0.440718 0.0341093 -0.806681 0.0156241 0.196875 -0.806681
0.26 0.00100801 0.0143764 -0.00381435 0.0142848 -0.00190872 -0.00532545 0.451893 0.0320422 -0.819477 0.00360431 0.195751 -0.819477
0.263333 0.00318651 0.0158321 -0.0020155 0.0155099 -0.00450013 -0.00557817 0.462435 0.0298007 -0.831572 -0.00899938 0.195033 -0.831572
0.266667 0.00510694 0.0173457 -0.00034202 0.0167169 -0.00689209 -0.00579836 0.472302 0.0274006 -0.842934 -0.0221185 0.194756 -0.842934
0.27 0.00688013 0.0189865 -0.00128513 0.0179744 -0.00920551 -0.00857296 0.42606 0.0726806 -0.852633 0.018708 0.243204 -0.852633
0.273333 0.00879076 0.0209271 0.00038367 0.0194185 -0.0117536 -0.0089214 0.432313 0.069322 -0.858579 0.00542467 0.241918 -0.858579
0.276667 0.010425 0.0228957 0.00193291 0.0208365 -0.0140972 -0.00922762 0.437925 0.0657864 -0.863777 -0.00816698 0.241073 -0.863777
0.28 0.0117757 0.0248819 0.00335157 0.0222346 -0.0162295 -0.00949704 0.442871 0.062094 -0.868215 -0.0219917 0.240688 -0.868215
0.283333 0.0129408 0.0268524 0.00229173 0.0235751 -0.018241 -0.0121493 0.396828 0.0968541 -0.872735 0.0122325 0.282635 -0.872735
0.286667 0.0139934 0.0287746 0.00340525 0.0248189 -0.0201943 -0.0125822 0.403005 0.0930253 -0.877857 -0.00145922 0.281383 -0.877857
0.29 0.01477 0.0306719 0.00441095 0.0260351 -0.0219338 -0.0129536 0.408566 0.0889829 -0.882214 -0.0154189 0.280573 -0.882214
0.293333 0.0152672 0.0325341 0.00530088 0.02723 -0.0234538 -0.0132671 0.413487 0.0847483 -0.885793 -0.0295685 0.28022 -0.885793
0.296667 0.0164643 0.0345305 0.0033357 0.028298 -0.025742 -0.0170438 0.367372 0.117168 -0.8898 0.00598535 0.31888 -0.8898
0.3 0.0182236 0.0366664 0.0051033 0.0292404 -0.0286622 -0.017588 0.373549 0.112898 -0.894071 -0.00806059 0.317665 -0.894071
0.303333 0.0196995 0.03879 0.00678584 0.0301539 -0.0313605 -0.0180417 0.379136 0.108381 -0.89756 -0.0223324 0.316891 -0.89756
0.306667 0.0208875 0.0408907 0.0083726 0.0310453 -0.0338309 -0.0184107 0.38411 0.103641 -0.900258 -0.0367495 0.316571 -0.900258
0.31 0.0218248 0.0430939 0.00820024 0.0320335 -0.0361561 -0.0204239 0.340642 0.134841 -0.904016 -2.64975e-05 0.349334 -0.904016
0.313333 0.0224982 0.0452971 0.00933158 0.0330393 -0.0382936 -0.0209848 0.34714 0.130356 -0.907812 -0.0143517 0.348167 -0.907812
0.316667 0.02289 0.0474258 0.0103726 0.0340154 -0.0402009 -0.0214537 0.353076 0.125592 -0.910812 -0.0288753 0.347439 -0.910812
0.32 0.0229992 0.0494695 0.0113159 0.0349687 -0.0418734 -0.0218344 0.358426 0.120571 -0.91301 -0.0435146 0.347163 -0.91301
0.323333 0.0237895 0.0513545 0.010158 0.0354211 -0.0441425 -0.0247888 0.313032 0.147515 -0.917159 -0.00705395 0.38012 -0.917159
0.326667 0.0244958 0.0531467 0.0112528 0.03575 -0.0463309 -0.0254266 0.3203 0.143066 -0.921012 -0.021608 0.379014 -0.921012
0.33 0.024943 0.0548499 0.0122931 0.0360489 -0.0482819 -0.0259307 0.327037 0.138305 -0.924056 -0.0363535 0.378345 -0.924056
0.333333 0.0251307 0.0564544 0.0132717 0.0363256 -0.049991 -0.0263053 0.333216 0.133255 -0.926286 -0.051206 0.378122 -0.926286
0.333333 0.0251307 0.0564544 0.0123407 0.0363256 -0.049991 -0.0272363 0.277155 0.161641 -0.926286 0.00140789 0.41248 -0.926286
0.336667 0.0254592 0.0584493 0.0132151 0.036807 -0.0520552 -0.027996 0.285261 0.157367 -0.930326 -0.0131671 0.410999 -0.930326
0.34 0.0255322 0.0603226 0.0140392 0.0372512 -0.05388 -0.0286166 0.292898 0.152735 -0.933556 -0.0279838 0.409938 -0.933556
0.343333 0.0253504 0.0620641 0.0148059 0.0376658 -0.0554607 -0.0291013 0.300034 0.147767 -0.935966 -0.0429576 0.409309 -0.935966
0.346667 0.0250843 0.0637351 0.0135037 0.0380201 -0.0569724 -0.0316004 0.24921 0.167601 -0.937969 -0.00460234 0.442282 -0.937969
0.35 0.0254984 0.0656586 0.0144796 0.0381313 -0.0592218 -0.0324052 0.257746 0.163247 -0.941446 -0.01943 0.44085 -0.941446
0.353333 0.0256688 0.0674489 0.0154278 0.0382057 -0.0612255 -0.0330433 0.265846 0.158515 -0.944101 -0.0344684 0.439834 -0.944101
0.356667 0.0255966 0.0690964 0.0163411 0.0382512 -0.062979 -0.0335182 0.273478 0.153426 -0.945926 -0.049631 0.439249 -0.945926
0.36 0.0253933 0.0707535 0.0163892 0.0383302 -0.0646658 -0.0348056 0.22428 0.172724 -0.947754 -0.00987467 0.46741 -0.947754
0.363333 0.0252013 0.0726104 0.0170886 0.0384987 -0.0665224 -0.0355759 0.233217 0.168386 -0.950631 -0.0249215 0.466025 -0.950631
0.366667 0.0247788 0.0742944 0.0177576 0.0386313 -0.0681269 -0.0361772 0.241751 0.163652 -0.952677 -0.0401463 0.465056 -0.952677
0.37 0.0241293 0.0757968 0.0183907 0.0387358 -0.069476 -0.0366121 0.249847 0.158541 -0.953885 -0.0554611 0.464514 -0.953885
0.373333 0.0236039 0.0773372 0.0180156 0.0387405 -0.0709743 -0.0381735 0.201906 0.176476 -0.955653 -0.0151789 0.488842 -0.955653
0.376667 0.0232692 0.0789559 0.0186077 0.0386174 -0.0726925 -0.0389416 0.211385 0.172423 -0.958217 -0.0303909 0.487513 -0.958217
0.38 0.0227261 0.0803828 0.0191848 0.0384592 -0.0741536 -0.0395213 0.220493 0.167955 -0.959942 -0.0457593 0.486597 -0.959942
0.383333 0.0219788 0.0816101 0.019742 0.0382744 -0.0753548 -0.039915 0.229194 0.163091 -0.960823 -0.0611948 0.486105 -0.960823
0.386667 0.0210741 0.0827552 0.0200148 0.0381209 -0.0764155 -0.0404819 0.180596 0.177642 -0.962797 -0.0206349 0.509749 -0.962797
0.39 0.0200173 0.0837534 0.0199974 0.0379628 -0.0772927 -0.0411938 0.190661 0.174006 -0.965139 -0.0359912 0.508477 -0.965139
0.393333 0.0187917 0.0845179 0.0199668 0.0377712 -0.0779085 -0.041712 0.200389 0.16994 -0.966636 -0.0514856 0.507616 -0.966636
0.396667 0.0174037 0.085043 0.0199213 0.0375544 -0.0782616 -0.0420369 0.209742 0.165462 -0.967283 -0.0670276 0.507174 -0.967283
0.4 0.017049 0.0866133 0.0185532 0.0371171 -0.0800928 -0.0448548 0.160435 0.177102 -0.969349 -0.0256964 0.529836 -0.969349
0.403333 0.016865 0.0883642 0.0194898 0.0365819 -0.0821853 -0.0455748 0.170974 0.173814 -0.97125 -0.041197 0.528616 -0.97125
0.406667 0.0164943 0.0899065 0.020439 0.036015 -0.0840129 -0.0460724 0.181208 0.170085 -0.972298 -0.0568084 0.527804 -0.972298
0.41 0.0159418 0.0912331 0.0213947 0.0354251 -0.0855727 -0.0463516 0.191098 0.165931 -0.972492 -0.072439 0.527409 -0.972492
0.413333 0.0149256 0.0921877 0.0218283 0.0349889 -0.086586 -0.0467202 0.142484 0.177026 -0.974543 -0.0301715 0.546295 -0.974543
0.416667 0.0137512 0.0928772 0.0217885 0.0345297 -0.0873096 -0.0473329 0.153421 0.17415 -0.975967 -0.0457917 0.545126 -0.975967
0.42 0.0124506 0.093308 0.0217546 0.0340409 -0.0877645 -0.047727 0.164084 0.170822 -0.976535 -0.061494 0.544364 -0.976535
0.423333 0.0110818 0.0935747 0.0215875 0.033532 -0.0880604 -0.0481283 0.114952 0.178855 -0.976488 -0.0190078 0.561308 -0.976488
0.426667 0.0101934 0.0947608 0.0218647 0.0330036 -0.0894107 -0.0489201 0.126488 0.177083 -0.978498 -0.0345592 0.559802 -0.978498
0.43 0.00917811 0.0956919 0.0221597 0.032439 -0.0904925 -0.0494815 0.137825 0.17484 -0.979652 -0.0502645 0.558689 -0.979652
0.433333 0.00804267 0.0963629 0.0224691 0.031847 -0.0913032 -0.0498139 0.148919 0.172134 -0.979945 -0.0660313 0.557981 -0.979945
0.436667 0.0068476 0.096941 0.0229699 0.0312536 -0.0920199 -0.0498806 0.1 0.178878 -0.980105 -0.0228685 0.572278 -0.980105
0.44 0.00572462 0.0978219 0.0230769 0.030688 -0.0930598 -0.0505969 0.111814 0.17779 -0.981826 -0.0385135 0.570827 -0.981826
0.443333 0.00450448 0.0984315 0.0232028 0.0300885 -0.0938282 -0.0510793 0.123461 0.176222 -0.982687 -0.0542915 0.56977 -0.982687
0.446667 0.00319483 0.0987663 0.0233451 0.0294638 -0.0943232 -0.0513289 0.134896 0.174184 -0.982686 -0.0701097 0.569116 -0.982686
0.45 0.00194703 0.0991755 0.0234986 0.0287952 -0.0949232 -0.0516503 0.085931 0.178576 -0.98303 -0.0265422 0.581857 -0.98303
0.453333 0.000850804 0.0998734 0.0235842 0.0280521 -0.0958567 -0.0523037 0.097954 0.178202 -0.984448 -0.0422673 0.580462 -0.984448
0.456667 -0.000317441 0.100296 0.023698 0.0272775 -0.0965164 -0.0527123 0.109842 0.177343 -0.985003 -0.0581041 0.579459 -0.985003
0.46 -0.00154996 0.100442 0.0238378 0.0264802 -0.0969011 -0.052877 0.121549 0.176006 -0.984693 -0.073959 0.578859 -0.984693
0.463333 -0.00279279 0.100631 0.0246073 0.0256982 -0.0973347 -0.0524508 0.072725 0.177393 -0.985246 -0.0302958 0.590689 -0.985246
0.466667 -0.00403855 0.100815 0.024394 0.0249109 -0.0977721 -0.0530104 0.0849071 0.177809 -0.986417 -0.046083 0.589351 -0.986417
0.47 -0.0053168 0.100714 0.0242108 0.0240946 -0.0979341 -0.0533217 0.0969854 0.177739 -0.986722 -0.0619625 0.588405 -0.986722
0.473333 -0.0066194 0.100329 0.0240573 0.0232584 -0.0978201 -0.0533851 0.108914 0.177184 -0.986161 -0.0778403 0.587859 -0.986161
0.476667 -0.00790899 0.100232 0.0248723 0.0224664 -0.0980016 -0.0527138 0.0602356 0.176325 -0.986961 -0.0338313 0.598126 -0.986961
0.48 -0.00919491 0.100104 0.0245313 0.0216687 -0.0981619 -0.0531816 0.0724953 0.177559 -0.987885 -0.0496695 0.596845 -0.987885
0.483333 -0.0104821 0.0996878 0.0242229 0.0208449 -0.098046 -0.0533983 0.0846825 0.178305 -0.987943 -0.0655807 0.595956 -0.987943
0.486667 -0.0117623 0.0989855 0.0239475 0.0200039 -0.0976542 -0.0533634 0.0967513 0.17856 -0.987134 -0.0814705 0.595465 -0.987134
0.49 -0.0129999 0.0988783 0.0245998 0.0191829 -0.0978669 -0.0528796 0.048304 0.175191 -0.988183 -0.0372084 0.604448 -0.988183
0.493333 -0.0142186 0.0986463 0.0242944 0.0183371 -0.0979644 -0.0532622 0.0605628 0.177259 -0.988863 -0.0530868 0.603225 -0.988863
0.496667 -0.0154161 0.0981299 0.0240271 0.0174678 -0.0977856 -0.053388 0.07278 0.178838 -0.988675 -0.0690188 0.602393 -0.988675
0.5 -0.0165844 0.0973308 0.023798 0.0165844 -0.0973308 -0.053257 0.0849098 0.179924 -0.98762 -0.0849098 0.601956 -0.98762
0.5 -0.0165844 0.0973308 0.0250459 0.0165844 -0.0973308 -0.0520091 0.0239101 0.173706 -0.98762 -0.0239101 0.608174 -0.98762
0.503333 -0.0177746 0.0971955 0.0246682 0.0157352 -0.0975464 -0.0525575 0.0360011 0.176972 -0.988783 -0.0396994 0.606622 -0.988783
0.506667 -0.0189258 0.096779 0.0243313 0.0148565 -0.0974866 -0.052847 0.0481267 0.179757 -0.98908 -0.0556119 0.605452 -0.98908
0.51 -0.0200298 0.0960825 0.0240352 0.0139572 -0.0971506 -0.0528771 0.0602412 0.182051 -0.988508 -0.0715533 0.604675 -0.988508
0.513333 -0.0211274 0.0951512 0.0260549 0.0130913 -0.0965854 -0.05041 0.0124438 0.172885 -0.987584 -0.0268667 0.610615 -0.987584
0.516667 -0.0224161 0.0941728 0.0251702 0.0124496 -0.096 -0.0508312 0.0243023 0.177057 -0.988617 -0.0426768 0.609123 -0.988617
0.52 -0.0236123 0.0929124 0.0243154 0.0117811 -0.0951392 -0.0510045 0.0362267 0.180754 -0.988784 -0.0585955 0.608013 -0.988784
0.523333 -0.0247081 0.0913742 0.023493 0.0110948 -0.0940034 -0.0509277 0.0481716 0.183961 -0.988082 -0.0745285 0.607296 -0.988082
0.526667 -0.0257729 0.0901234 0.0239571 0.0103823 -0.0931594 -0.0497954 0.000836706 0.171897 -0.987492 -0.0294921 0.612429 -0.987492
0.53 -0.0269241 0.0898606 0.0237019 0.00960896 -0.0933139 -0.050173 0.0124155 0.176833 -0.988234 -0.0453308 0.610992 -0.988234
0.533333 -0.0279951 0.0893262 0.0234905 0.00881141 -0.0931947 -0.05029 0.0240896 0.181298 -0.988109 -0.0612572 0.60994 -0.988109
0.536667 -0.0289786 0.088523 0.0233228 0.00799869 -0.0928014 -0.0501464 0.0358149 0.185277 -0.987117 -0.0771768 0.609279 -0.987117
0.54 -0.0299485 0.0871771 0.0257065 0.00732759 -0.0918862 -0.047038 -0.0112466 0.171625 -0.986719 -0.0317881 0.612137 -0.986719
0.543333 -0.0308689 0.0852462 0.0243005 0.00680735 -0.0904072 -0.0472732 -3.30219e-05 0.177279 -0.987157 -0.047642 0.610757 -0.987157
0.546667 -0.0316223 0.0830605 0.0229224 0.00626551 -0.0886552 -0.0472643 0.0113055 0.182469 -0.986729 -0.0635623 0.609762 -0.986729
0.55 -0.0322022 0.0806275 0.0215778 0.00571089 -0.0866323 -0.0470074 0.0227259 0.187177 -0.985435 -0.0794544 0.609158 -0.985435
0.553333 -0.0330216 0.0793021 0.0221001 0.00510496 -0.0857507 -0.0457871 -0.0252375 0.173446 -0.985121 -0.0332068 0.607804 -0.985121
0.556667 -0.0339648 0.0785694 0.0216764 0.00444749 -0.0854808 -0.0459972 -0.0144525 0.179633 -0.985093 -0.0490689 0.606475 -0.985093
0.56 -0.0347748 0.077588 0.0212959 0.00377074 -0.084941 -0.0459503 -0.003513 0.185361 -0.9842 -0.0649698 0.605535 -0.9842
0.563333 -0.0354453 0.0763631 0.0209597 0.00308382 -0.084132 -0.045646 0.00753909 0.190612 -0.982445 -0.0808151 0.604987 -0.982445
0.566667 -0.0362592 0.0749008 0.0232587 0.00265952 -0.0831732 -0.042588 -0.041188 0.176599 -0.982234 -0.0342023 0.599532 -0.982234
0.57 -0.0369803 0.0732027 0.0222198 0.00229261 -0.0819812 -0.0426832 -0.0309703 0.183339 -0.981881 -0.0500394 0.59826 -0.981881
0.573333 -0.0375124 0.0712752 0.0212073 0.00190879 -0.0805214 -0.0425399 -0.0205663 0.189628 -0.980667 -0.0658936 0.597379 -0.980667
0.576667 -0.0378502 0.0691266 0.0202258 0.00151684 -0.0787961 -0.0421556 -0.0100165 0.195442 -0.978594 -0.0816709 0.596893 -0.978594
0.58 -0.0384033 0.0671493 0.0219887 0.00130367 -0.0773443 -0.0392434 -0.0572412 0.177745 -0.978672 -0.0354686 0.591461 -0.978672
0.583333 -0.0387738 0.0649921 0.0206396 0.00108307 -0.0756717 -0.0392683 -0.047671 0.185087 -0.978142 -0.0512592 0.590251 -0.978142
0.586667 -0.0389216 0.0626313 0.0193122 0.000847439 -0.073735 -0.0390624 -0.0378825 0.191987 -0.976753 -0.067051 0.589434 -0.976753
0.59 -0.0389068 0.0601463 0.0206761 0.000622125 -0.0716306 -0.0360325 -0.0852494 0.171495 -0.974731 -0.0199133 0.5812 -0.974731
0.593333 -0.039433 0.0583012 0.0194868 0.000581158 -0.0703822 -0.0362335 -0.0765188 0.179499 -0.974516 -0.035599 0.579653 -0.974516
0.596667 -0.039732 0.0562586 0.0183099 0.000518355 -0.0688723 -0.036215 -0.0675035 0.187098 -0.973444 -0.0513488 0.578497 -0.973444
0.6 -0.0397996 0.0540272 0.0171504 0.000442159 -0.0671026 -0.0359735 -0.0582384 0.194264 -0.971518 -0.0670698 0.577738 -0.971518
0.603333 -0.0397543 0.0516652 0.0190877 0.000428739 -0.0651883 -0.0325207 -0.110391 0.175762 -0.969354 -0.0183355 0.560677 -0.969354
0.606667 -0.0398634 0.0492898 0.0175308 0.000624444 -0.0633892 -0.0326533 -0.102229 0.183706 -0.968372 -0.0339921 0.559173 -0.968372
0.61 -0.039711 0.0467477 0.015971 0.000799753 -0.0613325 -0.0325847 -0.0937493 0.191253 -0.966538 -0.0496742 0.558069 -0.966538
0.613333 -0.0392948 0.0440498 0.0144158 0.000962914 -0.0590215 -0.0323104 -0.0849849 0.198375 -0.963858 -0.0652894 0.557368 -0.963858
0.616667 -0.0389385 0.0414652 0.0158317 0.00119131 -0.0568696 -0.0291909 -0.136379 0.17732 -0.96154 -0.0173009 0.538203 -0.96154
0.62 -0.0388349 0.0391455 0.0143375 0.0015125 -0.0551202 -0.0293001 -0.129045 0.185407 -0.960302 -0.0328499 0.536761 -0.960302
0.623333 -0.0384617 0.0366826 0.0128345 0.00181432 -0.053119 -0.0292188 -0.121357 0.193111 -0.95822 -0.048406 0.535723 -0.95822
0.626667 -0.0378175 0.0340875 0.0113301 0.00210493 -0.0508694 -0.0289423 -0.113348 0.200404 -0.9553 -0.0638778 0.535094 -0.9553
0.63 -0.0373045 0.0316588 0.0126993 0.00245844 -0.0488657 -0.0259867 -0.16085 0.173408 -0.953035 -0.0162996 0.518539 -0.953035
0.633333 -0.0368601 0.0293551 0.0111518 0.00284911 -0.0470348 -0.0260848 -0.154064 0.181441 -0.951207 -0.031748 0.517154 -0.951207
0.636667 -0.0361378 0.026938 0.00959303 0.00322122 -0.044958 -0.0259993 -0.146893 0.189109 -0.948544 -0.0471718 0.516179 -0.948544
0.64 -0.0351379 0.0244186 0.00803098 0.00358294 -0.0426392 -0.0257257 -0.139368 0.196385 -0.945051 -0.0624807 0.515614 -0.945051
0.643333 -0.0341794 0.0219591 0.0108416 0.0040212 -0.040426 -0.0211629 -0.206646 0.175947 -0.941817 -0.00953118 0.474383 -0.941817
0.646667 -0.0330707 0.0194859 0.00894157 0.00447344 -0.038123 -0.0212397 -0.199817 0.182925 -0.938232 -0.024896 0.473024 -0.938232
0.65 -0.0316704 0.0169434 0.0070165 0.00490786 -0.035581 -0.0211523 -0.192562 0.189545 -0.933823 -0.0401601 0.472092 -0.933823
0.653333 -0.0299822 0.014344 0.00507737 0.00533269 -0.0328061 -0.0208946 -0.18491 0.195781 -0.9286 -0.0552348 0.471582 -0.9286
0.656667 -0.0284652 0.0124751 0.00671805 0.00536163 -0.0306128 -0.0175176 -0.251486 0.172836 -0.925204 -0.00478839 0.427352 -0.925204
0.66 -0.0267595 0.0107098 0.00480807 0.00529586 -0.0283324 -0.0176222 -0.245549 0.17938 -0.92147 -0.0198832 0.42607 -0.92147
0.663333 -0.0247877 0.00891703 0.00289003 0.00521341 -0.0258218 -0.0175526 -0.239138 0.185588 -0.916927 -0.0348651 0.425224 -0.916927
0.666667 -0.0225558 0.00710686 0.000975038 0.00512319 -0.0230873 -0.0173028 -0.232281 0.191436 -0.911586 -0.0496478 0.424807 -0.911586
0.666667 -0.0225558 0.00710686 0.00527239 0.00512319 -0.0230873 -0.0130054 -0.305978 0.151607 -0.911586 0.0216936 0.380898 -0.911586
0.67 -0.0207339 0.00534205 0.00321453 0.00530734 -0.0207428 -0.0132071 -0.297917 0.15638 -0.903814 0.00648555 0.37913 -0.903814
0.673333 -0.0186361 0.00357285 0.00111623 0.00546777 -0.0181707 -0.0132692 -0.289323 0.160843 -0.895236 -0.00849722 0.377824 -0.895236
0.676667 -0.0162717 0.0018106 -0.00100843 0.00561321 -0.0153798 -0.0131844 -0.280231 0.164974 -0.885872 -0.0231686 0.376969 -0.885872
0.68 -0.0139881 0.000305389 0.00109797 0.00567952 -0.0127868 -0.00902513 -0.414616 0.0777366 -0.868273 0.106197 0.279141 -0.868273
0.683333 -0.0133128 9.60033e-05 0.000401307 0.0053271 -0.0122009 -0.00925792 -0.368411 0.0676124 -0.808718 0.0880791 0.276186 -0.808718
0.686667 -0.0124256 -0.000149476 -0.000339335 0.00495293 -0.0113968 -0.00936199 -0.321699 0.0568644 -0.748371 0.0722423 0.273873 -0.748371
0.69 -0.0113679 -0.000412275 -0.00108646 0.00456811 -0.0104178 -0.00933404 -0.274656 0.0455262 -0.687392 0.0587785 0.272067 -0.687392
0.693333 -0.010511 -0.000365865 0.000671073 0.00400676 -0.00972424 -0.00702743 -0.302044 -0.0353222 -0.617051 0.138391 0.21772 -0.617051
0.696667 -0.010251 0.000353584 0.000502759 0.00303729 -0.00979706 -0.00725339 -0.231011 -0.0491878 -0.526088 0.122424 0.214509 -0.526088
0.7 -0.00987425 0.00104879 0.000346306 0.00205386 -0.00971506 -0.00734493 -0.159689 -0.0637877 -0.434565 0.110012 0.211875 -0.434565
0.703333 -0.00944384 0.00173699 0.000254421 0.00106671 -0.00954281 -0.00730045 -0.0883391 -0.0790709 -0.342722 0.101229 0.209612 -0.342722
0.706667 -0.00905089 0.00238932 0.00251397 0.000132662 -0.00936002 -0.00489618 -0.104263 -0.0940538 -0.253343 0.118627 0.125438 -0.253343
0.71 -0.00864137 0.00299264 0.00222447 -0.000749602 -0.00911412 -0.00499101 -0.0358005 -0.103443 -0.166646 0.109096 0.12298 -0.166646
0.713333 -0.00819974 0.00360328 0.00197459 -0.00163566 -0.00880591 -0.00499689 0.0326993 -0.113451 -0.0797319 0.102986 0.120864 -0.0797319
0.716667 -0.00778766 0.00423112 0.00181502 -0.00251951 -0.00849718 -0.00491204 0.100984 -0.124041 0.0071695 0.100334 0.118891 0.0071695
0.72 -0.00731644 0.00490274 0.00379293 -0.00344494 -0.00810553 -0.00262407 0.0987739 -0.126764 0.0939764 0.10601 0.0463782 0.0939764
0.723333 -0.00677857 0.0056072 0.00340755 -0.00439822 -0.00761875 -0.00262406 0.167977 -0.132226 0.180879 0.102361 0.0444773 0.180879
0.726667 -0.00630067 0.00633505 0.00310107 -0.00534666 -0.00715852 -0.0025662 0.236953 -0.138269 0.267669 0.102171 0.0427013 0.267669
0.73 -0.00594531 0.00708904 0.00292452 -0.006288 -0.00678692 -0.00244856 0.30545 -0.144864 0.35412 0.105439 0.0408476 0.35412
0.733333 -0.00564448 0.00777852 0.00461353 -0.0071459 -0.00642663 -0.000474313 0.300425 -0.118902 0.436165 0.0868472 -0.0340962 0.436165
0.736667 -0.00540978 0.00845256 0.00444344 -0.00797024 -0.0060981 -0.000384312 0.364972 -0.12033 0.516775 0.0893676 -0.0353597 0.516775
0.74 -0.00531986 0.00913445 0.00438113 -0.00878239 -0.00588291 -0.000276264 0.429037 -0.122299 0.596953 0.0951183 -0.0367266 0.596953
0.743333 -0.00543172 0.00982022 0.00447279 -0.00958415 -0.00583818 -0.000149193 0.492383 -0.124794 0.676488 0.104065 -0.0383854 0.676488
0.746667 -0.00411258 0.0104806 0.00506996 -0.0103922 -0.00433116 0.00164106 0.45077 -0.02543 0.713375 0.0159842 -0.113562 0.713375
0.75 -0.00283701 0.0111814 0.00407341 -0.0111814 -0.00283701 0.00182741 0.477369 -0.0257498 0.746196 0.0257498 -0.11338 0.746196
0.753333 -0.00176772 0.0119199 0.00319682 -0.0119543 -0.0015177 0.00199528 0.503313 -0.0263246 0.778361 0.0368594 -0.113563 0.778361
0.756667 -0.000789618 0.0127485 0.00501088 -0.0127704 -0.000255074 0.00480894 0.447416 0.0365793 0.808352 -0.0178113 -0.191402 0.808352
0.76 0.00162696 0.0143449 0.00307661 -0.0142144 0.00252447 0.00507518 0.45797 0.034535 0.820389 -0.00571075 -0.190253 0.820389
0.763333 0.00378996 0.0160079 0.00126469 -0.0156346 0.00511617 0.00531506 0.467881 0.0323204 0.831724 0.00694427 -0.189516 0.831724
0.766667 0.00568622 0.017728 -0.000409149 -0.0170365 0.00750815 0.00553492 0.477113 0.029951 0.842326 0.020085 -0.189223 0.842326
0.77 0.00746411 0.0195172 0.00110299 -0.0184278 0.0098514 0.00890216 0.426161 0.0721813 0.851538 -0.0181999 -0.2423 0.851538
0.773333 0.0095009 0.02142 -0.000653296 -0.0198023 0.0125281 0.00926495 0.432737 0.0689179 0.857906 -0.00496307 -0.241026 0.857906
0.776667 0.0112631 0.0233559 -0.00229303 -0.0211505 0.0150004 0.00958252 0.438672 0.0654749 0.863528 0.00859876 -0.240191 0.863528
0.78 0.0127431 0.0253151 -0.0038045 -0.0224788 0.0172609 0.00986065 0.443942 0.0618718 0.868389 0.0224105 -0.239815 0.868389
0.783333 0.0141345 0.0273109 -0.00264466 -0.0237754 0.0195039 0.0127962 0.397163 0.0971632 0.873121 -0.0124652 -0.282548 0.873121
0.786667 0.0155647 0.0293467 -0.00406192 -0.0250171 0.0218548 0.0132401 0.403246 0.0933061 0.87812 0.00124072 -0.281293 0.87812
0.79 0.0167141 0.0313732 -0.00537142 -0.0262309 0.0239911 0.0136219 0.408711 0.0892361 0.882353 0.0152097 -0.280479 0.882353
0.793333 0.017578 0.0333802 -0.00656384 -0.0274234 0.0259071 0.0139463 0.413536 0.0849746 0.885808 0.0293637 -0.280123 0.885808
0.796667 0.018509 0.0353555 -0.00530722 -0.0284969 0.0279379 0.0168107 0.368451 0.117981 0.889679 -0.00645194 -0.317517 0.889679
0.8 0.0194691 0.037293 -0.00644907 -0.0294514 0.0300404 0.0173333 0.374507 0.113693 0.893805 0.00760085 -0.316298 0.893805
0.803333 0.0201546 0.0391847 -0.0074999 -0.030377 0.0319201 0.0177706 0.379971 0.109158 0.897148 0.0218738 -0.315521 0.897148
0.806667 0.0205632 0.0410209 -0.00845212 -0.0312804 0.0335722 0.0181264 0.384822 0.104399 0.899701 0.0362865 -0.315199 0.899701
0.81 0.0214244 0.0431559 -0.00786401 -0.0322385 0.0358067 0.0204834 0.341278 0.13513 0.903482 -8.40321e-06 -0.348213 0.903482
0.813333 0.0223301 0.0453956 -0.00916741 -0.0331953 0.0381768 0.0210565 0.347833 0.130701 0.907375 0.0143025 -0.347048 0.907375
0.816667 0.0229525 0.0475707 -0.0103834 -0.0341224 0.0403169 0.0215348 0.353826 0.125991 0.910473 0.0288157 -0.346324 0.910473
0.82 0.0232901 0.0496704 -0.0115036 -0.0350267 0.0422221 0.0219228 0.359232 0.121023 0.912769 0.0434487 -0.34605 0.912769
0.823333 0.0239327 0.0515241 -0.0104402 -0.0355095 0.0443462 0.0246678 0.312749 0.147081 0.91705 0.00731722 -0.380481 0.91705
0.826667 0.0244251 0.05326 -0.0113721 -0.0358831 0.0463208 0.0252991 0.320116 0.142683 0.921042 0.0218621 -0.379379 0.921042
0.83 0.0246611 0.0548978 -0.0122469 -0.0362267 0.0480579 0.0257996 0.326953 0.137973 0.924225 0.0366038 -0.378712 0.924225
0.833333 0.0246404 0.0564282 -0.013058 -0.036548 0.0495533 0.0261725 0.333232 0.132973 0.926593 0.051458 -0.378492 0.926593
0.833333 0.0246404 0.0564282 -0.0117067 -0.036548 0.0495533 0.0275237 0.276204 0.160845 0.926593 -0.00119332 -0.413944 0.926593
0.836667 0.02512 0.0584101 -0.0126663 -0.036949 0.0517448 0.0282991 0.28432 0.156538 0.930616 0.013388 -0.412464 0.930616
0.84 0.0253447 0.0602766 -0.0135809 -0.0373129 0.0536971 0.02893 0.291965 0.151875 0.933829 0.0282103 -0.411401 0.933829
0.843333 0.0253146 0.0620178 -0.0144434 -0.037647 0.0554052 0.0294199 0.299111 0.146877 0.936221 0.0431889 -0.410772 0.936221
0.846667 0.0251713 0.063695 -0.0136057 -0.0379375 0.057021 0.0315368 0.249067 0.167607 0.938197 0.00451588 -0.442576 0.938197
0.85 0.0255505 0.0656286 -0.0145667 -0.0380764 0.0592463 0.0323375 0.257565 0.163211 0.941603 0.0193522 -0.441142 0.941603
0.853333 0.0256856 0.0674275 -0.0154986 -0.0381785 0.0612259 0.0329728 0.265625 0.158438 0.944187 0.0343964 -0.440125 0.944187
0.856667 0.0255777 0.0690821 -0.0163943 -0.0382517 0.0629552 0.0334462 0.273217 0.153308 0.945941 0.0495621 -0.439538 0.945941
0.86 0.0253515 0.0707524 -0.0163887 -0.038356 0.0646329 0.03478 0.224116 0.172396 0.947738 0.0100235 -0.467733 0.947738
0.863333 0.025165 0.0726395 -0.0171078 -0.0385443 0.0665139 0.0355501 0.233094 0.168089 0.950679 0.0250658 -0.46635 0.950679
0.866667 0.0247469 0.0743539 -0.0177958 -0.0386968 0.068143 0.0361518 0.241669 0.163386 0.952788 0.0402887 -0.465382 0.952788
0.87 0.0241005 0.0758868 -0.018447 -0.0388212 0.0695166 0.0365879 0.249807 0.158307 0.954059 0.055604 -0.464841 0.954059
0.873333 0.0235043 0.0773287 -0.0179658 -0.0388041 0.0708972 0.0381623 0.201304 0.175518 0.955878 0.0154422 -0.490121 0.955878
0.876667 0.0230216 0.0786936 -0.0183337 -0.0386107 0.0723318 0.0389301 0.210824 0.171472 0.95848 0.0306555 -0.488793 0.95848
0.88 0.0223412 0.0798606 -0.0186896 -0.0383823 0.0735095 0.0395065 0.219974 0.167011 0.960242 0.0460267 -0.487877 0.960242
0.883333 0.0214676 0.0808225 -0.0190298 -0.0381273 0.0744274 0.039893 0.228717 0.162156 0.96116 0.0614663 -0.487385 0.96116
0.886667 0.020684 0.0820104 -0.0189966 -0.0379296 0.0755968 0.040852 0.180119 0.176974 0.963118 0.0207112 -0.510821 0.963118
0.89 0.01989 0.0832555 -0.0192503 -0.0377435 0.0768278 0.0415729 0.190182 0.173295 0.965415 0.0360755 -0.509548 0.965415
0.893333 0.0189166 0.0842776 -0.0194945 -0.037524 0.0777978 0.0420966 0.199908 0.169187 0.966864 0.051576 -0.508685 0.966864
0.896667 0.0177696 0.0850705 -0.0197262 -0.0372795 0.0785047 0.0424245 0.209258 0.164668 0.967464 0.0671221 -0.508243 0.967464
0.9 0.0172164 0.0864033 -0.0189204 -0.0368582 0.0800213 0.044431 0.16032 0.177178 0.969447 0.0255589 -0.529919 0.969447
0.903333 0.0167186 0.0877511 -0.019467 -0.0363523 0.0815983 0.0451329 0.170821 0.173823 0.971252 0.0410663 -0.528697 0.971252
0.906667 0.0160512 0.0888775 -0.0200236 -0.0358147 0.0829106 0.0456152 0.181017 0.170028 0.972205 0.0566808 -0.527883 0.972205
0.91 0.0152198 0.0897765 -0.0205861 -0.0352541 0.083956 0.0458804 0.190868 0.165809 0.972304 0.0723107 -0.527485 0.972304
0.913333 0.0142394 0.0908572 -0.0209981 -0.0348866 0.0850924 0.046368 0.142684 0.1775 0.974353 0.0300973 -0.545636 0.974353
0.916667 0.013119 0.0917217 -0.021098 -0.0344995 0.0859928 0.0469809 0.153611 0.174634 0.975783 0.0457141 -0.544467 0.975783
0.92 0.0118651 0.0923298 -0.021202 -0.0340828 0.0866253 0.0473776 0.164263 0.171315 0.976357 0.0614133 -0.543705 0.976357
0.923333 0.0105478 0.0927774 -0.0206841 -0.0336359 0.0871064 0.0482764 0.115066 0.178972 0.97632 0.0190545 -0.561019 0.97632
0.926667 0.00985012 0.0941723 -0.0211631 -0.0330494 0.0887309 0.0490835 0.126609 0.177235 0.978373 0.0346001 -0.559514 0.978373
0.93 0.00901677 0.0953201 -0.0216648 -0.0324267 0.0900874 0.0496557 0.137953 0.175025 0.97957 0.0503013 -0.558402 0.97957
0.933333 0.00805403 0.0962153 -0.0221847 -0.0317766 0.0911729 0.0499952 0.149055 0.172354 0.979908 0.0660657 -0.557695 0.979908
0.936667 0.00698118 0.096988 -0.0229813 -0.0311487 0.092115 0.0499444 0.100035 0.178918 0.980102 0.0228849 -0.572225 0.980102
0.94 0.00583866 0.0979445 -0.0231404 -0.0306271 0.0932159 0.0506569 0.11185 0.177836 0.981831 0.0385293 -0.570775 0.981831
0.943333 0.00459581 0.098629 -0.0233164 -0.0300717 0.0940452 0.0511375 0.123497 0.176276 0.9827 0.0543071 -0.569718 0.9827
0.946667 0.00326035 0.0990376 -0.0235065 -0.0294912 0.094601 0.0513874 0.134934 0.174244 0.982707 0.0701253 -0.569064 0.982707
0.95 0.00198759 0.099445 -0.0237625 -0.0288399 0.095192 0.0515992 0.085902 0.178744 0.983042 0.0264628 -0.581715 0.983042
0.953333 0.000875192 0.100021 -0.0237537 -0.0280714 0.096005 0.0522517 0.0979157 0.17834 0.984422 0.0421906 -0.580319 0.984422
0.956667 -0.000304105 0.100321 -0.0237734 -0.0272713 0.0965441 0.0526587 0.109794 0.177453 0.984939 0.0580285 -0.579316 0.984939
0.96 -0.00154253 0.100344 -0.0238201 -0.0264487 0.0968081 0.0528211 0.121491 0.176086 0.984591 0.073883 -0.578715 0.984591
0.963333 -0.00279444 0.100477 -0.0246729 -0.0256647 0.0971846 0.0522664 0.0727374 0.178073 0.985121 0.0301523 -0.589923 0.985121
0.966667 -0.0040553 0.100662 -0.0244593 -0.0248955 0.0976191 0.052824 0.084902 0.178482 0.986279 0.0459382 -0.588585 0.986279
0.97 -0.00534868 0.100562 -0.0242747 -0.0240973 0.0977783 0.0531346 0.0969627 0.178402 0.986572 0.061816 -0.58764 0.986572
0.973333 -0.00666639 0.100176 -0.0241187 -0.0232793 0.0976617 0.0531982 0.108874 0.177837 0.985999 0.0776916 -0.587094 0.985999
0.976667 -0.00795562 0.100095 -0.0248537 -0.0224924 0.097859 0.0526194 0.0602388 0.176748 0.986808 0.0337727 -0.597586 0.986808
0.98 -0.0092351 0.0999893 -0.0245307 -0.0216943 0.0980434 0.0530884 0.0724879 0.177996 0.98775 0.0496074 -0.596306 0.98775
0.983333 -0.0105168 0.0995966 -0.0242404 -0.0208699 0.0979517 0.0533061 0.0846646 0.178756 0.987826 0.0655158 -0.595417 0.987826
0.986667 -0.0117925 0.0989178 -0.0239829 -0.0200284 0.0975841 0.0532726 0.0967231 0.179025 0.987035 0.0814035 -0.594927 0.987035
0.99 -0.0130293 0.098805 -0.0246143 -0.0192076 0.0977919 0.0528057 0.0482913 0.17537 0.988096 0.0371844 -0.604201 0.988096
0.993333 -0.0142474 0.0985622 -0.0243007 -0.0183623 0.0978791 0.0531884 0.0605446 0.177445 0.988785 0.0530609 -0.602978 0.988785
0.996667 -0.0154438 0.098035 -0.024025 -0.0174935 0.0976901 0.0533145 0.0727566 0.179031 0.988607 0.0689913 -0.602146 0.988607
1 -0.0166105 0.0972252 -0.0237875 -0.0166105 0.0972252 0.0531838 0.0848812 0.180124 0.987562 0.0848812 -0.60171 0.987562


==> data/filament_helicoidal_3D_transverse_super_fft.txt <==
k b1k b2k b3k
0 1.74596e-05 1.43496e-05 3.4963e-06
1 0.0294937 0.0922384 0.0500016
2 1.5591e-05 0.000144608 3.378e-05
3 0.0109068 0.00848204 0.00382363
4 4.73898e-05 0.000169252 2.86089e-05
5 0.00219572 0.00453965 0.000922726
6 2.28806e-05 0.000130883 2.23697e-05
7 0.000354407 0.00281989 0.000585877
8 2.14058e-05 5.11039e-05 8.74544e-06
9 0.000486029 0.0013397 0.000388933
10 6.64246e-06 0.000100222 1.78475e-05
11 0.000299424 0.000834375 0.000248354
12 2.293e-05 0.000126253 3.05888e-05
13 0.000307409 0.000266737 0.000128428
14 1.50891e-05 5.62344e-05 1.1628e-05
15 0.000127366 0.000179303 9.65222e-05
16 6.36128e-06 2.52931e-05 4.63212e-06
17 0.00013885 9.36618e-05 2.92398e-05
18 1.40712e-05 7.2112e-05 5.02338e-05
19 0.000113512 0.000155029 6.26795e-05


==> data/filament_verif_helicoidal_3D.txt <==
z bx by bz bxi1 bxi2 bxi3 jx jy jz jxi1 jxi2 jxi3 
0 -0.0195439 0.0990146 -0.00912446 -0.0195439 0.0990146 0.0678803 -0.0423469 0.298747 0.916704 0.00195675 -0.405439 0.916704
0.00333333 -0.0254804 0.0988778 -0.00935413 -0.023404 0.0993898 0.0681253 -0.0423469 0.298747 0.916704 0.00822253 -0.404617 0.916704
0.00666667 -0.0313987 0.0985252 -0.00951261 -0.0272454 0.0997536 0.068432 -0.0423469 0.298747 0.916704 0.0145041 -0.403927 0.916704
0.01 -0.0507323 0.0943596 -0.00873379 -0.0447073 0.0973589 0.0682152 -0.0230993 0.227925 0.921162 0.0357768 -0.478685 0.921162
0.0133333 -0.057689 0.0932876 -0.00864298 -0.0496806 0.0977877 0.0688758 -0.0230993 0.227925 0.921162 0.040573 -0.478552 0.921162
0.0166667 -0.0645325 0.0857704 -0.00153406 -0.0552135 0.0920461 0.0718415 0.16199 0.243905 0.933293 0.231703 -0.491293 0.933293
0.02 -0.0269786 0.100891 -0.0117347 -0.0141208 0.103477 0.0684358 0.136166 0.291916 0.916029 0.21595 -0.431119 0.916029
0.0233333 -0.0328315 0.0968518 -0.00957743 -0.0183309 0.100609 0.0685934 0.136166 0.291916 0.916029 0.221621 -0.434775 0.916029
0.0266667 -0.0386159 0.0954636 -0.0130818 -0.0221548 0.100567 0.0652413 -0.0916584 0.29378 0.916029 0.00288955 -0.398716 0.916029
0.03 -0.044347 0.0943418 -0.0132955 -0.0258836 0.100981 0.0655258 -0.0916584 0.29378 0.916029 0.00928505 -0.397916 0.916029
0.0333333 -0.0710928 0.0838213 -0.0120523 -0.0521118 0.0967706 0.0648026 -0.0666108 0.237085 0.9209 0.0286439 -0.461656 0.9209
0.0366667 -0.0775958 0.0818987 -0.0120277 -0.056844 0.0974539 0.0655808 -0.0666108 0.237085 0.9209 0.033794 -0.461378 0.9209
0.04 -0.0829918 0.0732134 -0.0042192 -0.062177 0.0915525 0.0691138 0.112819 0.277497 0.930934 0.223277 -0.474395 0.930934
0.0433333 -0.0410003 0.0983039 -0.0166295 -0.0130541 0.105708 0.0652036 0.0843247 0.315008 0.914827 0.210143 -0.422017 0.914827
0.0466667 -0.0460947 0.0935709 -0.0145302 -0.0170824 0.1029 0.0653403 0.0843247 0.315008 0.914827 0.215986 -0.425553 0.914827
0.05 -0.0514951 0.0909202 -0.0139371 -0.0208789 0.102383 0.0657197 -0.133879 0.278591 0.914827 0.00297544 -0.396418 0.914827
0.0533333 -0.0569685 0.0889826 -0.0141481 -0.0245363 0.102768 0.0659813 -0.133879 0.278591 0.914827 0.0093997 -0.395621 0.914827
0.0566667 -0.0763427 0.0780618 -0.0132821 -0.0443445 0.0997768 0.0655067 -0.0945916 0.2167 0.92059 0.031368 -0.47109 0.92059
0.06 -0.0826109 0.0751242 -0.0132347 -0.0491546 0.10026 0.0661576 -0.0945916 0.2167 0.92059 0.036315 -0.470867 0.92059
0.0633333 -0.0859987 0.0631214 -0.00169807 -0.0548185 0.0915152 0.0712506 0.07845 0.285761 0.931968 0.228098 -0.482879 0.931968
0.0666667 -0.0527046 0.0903156 -0.0125701 -0.0114134 0.103944 0.0678285 0.0425437 0.320846 0.915241 0.213598 -0.427259 0.915241
0.07 -0.0571025 0.0848115 -0.0104362 -0.0155569 0.101053 0.0679416 0.0425437 0.320846 0.915241 0.219337 -0.430866 0.915241
0.0733333 -0.0619486 0.0809207 -0.0113856 -0.0195079 0.100026 0.0663944 -0.172644 0.254917 0.915241 0.00293881 -0.397966 0.915241
0.0766667 -0.0671007 0.0781946 -0.0115981 -0.0232377 0.100384 0.0666369 -0.172644 0.254917 0.915241 0.00933731 -0.397168 0.915241
0.08 -0.0799636 0.0685549 -0.0111024 -0.0370461 0.0985979 0.0664281 -0.119195 0.193452 0.922404 0.0333239 -0.481618 0.922404
0.0833333 -0.0858567 0.0646336 -0.0110415 -0.0420373 0.0989027 0.0669644 -0.119195 0.193452 0.922404 0.0380792 -0.481432 0.922404
0.0866667 -0.0897699 0.056758 -0.0059738 -0.0473838 0.095052 0.0693324 0.038915 0.287015 0.934318 0.227123 -0.492373 0.934318
0.09 -0.0656049 0.0832625 -0.015062 -0.0107778 0.105454 0.0664654 -0.00607546 0.319707 0.916679 0.21048 -0.430974 0.916679
0.0933333 -0.069222 0.0771843 -0.0129661 -0.0149434 0.102595 0.0665669 -0.00607546 0.319707 0.916679 0.216165 -0.434514 0.916679
0.0966667 -0.0733168 0.0722101 -0.0132505 -0.0189928 0.101138 0.0653589 -0.209243 0.222823 0.916679 -0.00034937 -0.401777 0.916679
0.1 -0.0780887 0.0687682 -0.0135031 -0.0227542 0.101534 0.0655922 -0.209243 0.222823 0.916679 0.00599318 -0.400908 0.916679
0.103333 -0.0917334 0.0546904 -0.0128559 -0.0400026 0.0990244 0.0651451 -0.158167 0.179209 0.92108 0.0268799 -0.469174 0.92108
0.106667 -0.0969023 0.0501359 -0.0128574 -0.0447999 0.0994818 0.0657268 -0.158167 0.179209 0.92108 0.0318759 -0.468857 0.92108
0.11 -0.0982748 0.0401044 -0.00469178 -0.0501585 0.0935436 0.0695899 -0.0109151 0.297004 0.931994 0.22595 -0.480128 0.931994
0.113333 -0.0768814 0.0721843 -0.0144453 -0.0110321 0.104879 0.0666529 -0.0532516 0.318589 0.915585 0.212111 -0.427361 0.915585
0.116667 -0.0795161 0.0656595 -0.0123282 -0.0151572 0.102001 0.0667587 -0.0532516 0.318589 0.915585 0.217853 -0.430937 0.915585
0.12 -0.0825083 0.0597636 -0.0139169 -0.0192349 0.100047 0.0638656 -0.239533 0.196337 0.915585 0.00403938 -0.396232 0.915585
0.123333 -0.086623 0.0556704 -0.0141157 -0.0229392 0.100382 0.0641035 -0.239533 0.196337 0.915585 0.0104795 -0.395457 0.915585
0.126667 -0.0960688 0.0426933 -0.013626 -0.0367126 0.0985095 0.0638204 -0.181049 0.159904 0.920134 0.0320429 -0.465587 0.920134
0.13 -0.100426 0.0374173 -0.0135665 -0.0414704 0.0988214 0.0643495 -0.181049 0.159904 0.920134 0.0370977 -0.465379 0.920134
0.133333 -0.101027 0.0281492 -0.00666997 -0.0466813 0.0939132 0.0677275 -0.0598191 0.292796 0.93149 0.222581 -0.475171 0.93149
0.136667 -0.103177 0.0207209 -0.00447307 -0.0517321 0.0916436 0.0684251 -0.0598191 0.292796 0.93149 0.227576 -0.478942 0.93149
0.14 -0.0882313 0.0519825 -0.013138 -0.0161876 0.101118 0.0653205 -0.102015 0.306884 0.916189 0.21571 -0.429571 0.916189
0.143333 -0.0900379 0.0453888 -0.00952788 -0.0203559 0.0987553 0.0673169 -0.263287 0.155569 0.916189 0.00265706 -0.400822 0.916189
0.146667 -0.0935681 0.0406982 -0.0097459 -0.0241539 0.0991359 0.0675748 -0.263287 0.155569 0.916189 0.00901107 -0.400017 0.916189
0.15 -0.101703 0.0249215 -0.00918859 -0.0396174 0.0969276 0.0671831 -0.202367 0.129205 0.919551 0.030022 -0.46671 0.919551
0.153333 -0.105276 0.0190696 -0.00915279 -0.0444235 0.0973308 0.0677609 -0.202367 0.129205 0.919551 0.0350443 -0.46646 0.919551
0.156667 -0.108664 0.0131052 -0.00906028 -0.0492181 0.0977608 0.0684154 -0.202367 0.129205 0.919551 0.0400707 -0.466316 0.919551
0.16 -0.108275 0.00428808 -0.0044133 -0.0543963 0.0937176 0.0702068 -0.0995586 0.2827 0.931183 0.230348 -0.47977 0.931183
0.163333 -0.0973025 0.0405504 -0.0139087 -0.0157199 0.104235 0.0669216 -0.1358 0.288788 0.917668 0.221021 -0.439168 0.917668
0.166667 -0.0977697 0.033315 -0.0117008 -0.0200332 0.101329 0.067105 -0.1358 0.288788 0.917668 0.226548 -0.442926 0.917668
0.166667 -0.0977697 0.033315 -0.0105564 -0.0200332 0.101329 0.0682495 -0.277691 0.112834 0.917668 0.00322196 -0.408022 0.917668
0.17 -0.100622 0.0280633 -0.0107739 -0.0238831 0.101696 0.0685 -0.277691 0.112834 0.917668 0.00944886 -0.407226 0.917668
0.173333 -0.103279 0.0227193 -0.0109206 -0.0277146 0.102052 0.068812 -0.277691 0.112834 0.917668 0.0156911 -0.406561 0.917668
0.176667 -0.109321 0.00392151 -0.0101352 -0.0450955 0.0996638 0.0686031 -0.207309 0.0942202 0.921703 0.0367624 -0.480443 0.921703
0.18 -0.111869 -0.00266873 -0.0100347 -0.0500464 0.100086 0.0692673 -0.207309 0.0942202 0.921703 0.0415302 -0.48033 0.921703
0.183333 -0.106898 -0.0134735 -7.56452e-05 -0.055788 0.092176 0.0734275 -0.126296 0.265244 0.933357 0.236052 -0.493717 0.933357
0.186667 -0.101128 0.0269464 -0.0103328 -0.0143476 0.103668 0.0699953 -0.180169 0.266862 0.916268 0.220474 -0.434346 0.916268
0.19 -0.100513 0.0197886 -0.00812726 -0.0186023 0.100739 0.0701568 -0.180169 0.266862 0.916268 0.226079 -0.438095 0.916268
0.193333 -0.102125 0.014063 -0.0145163 -0.0224167 0.100621 0.0638616 -0.299462 0.0733175 0.916268 0.00861784 -0.397615 0.916268
0.196667 -0.103934 0.00852468 -0.0146646 -0.02613 0.100956 0.0641501 -0.299462 0.0733175 0.916268 0.015039 -0.396935 0.916268
0.2 -0.107728 -0.0165034 -0.0135521 -0.0489855 0.0973556 0.0636012 -0.229519 0.0657752 0.922 0.0361901 -0.469642 0.922
0.203333 -0.109245 -0.023242 -0.0134491 -0.0538255 0.0978651 0.0643294 -0.229519 0.0657752 0.922 0.041189 -0.46952 0.922
0.206667 -0.102085 -0.0332934 -0.00233665 -0.0595195 0.0893708 0.069192 -0.175993 0.238336 0.932033 0.227273 -0.482358 0.932033
0.21 -0.102656 0.0117983 -0.0137479 -0.0141018 0.102365 0.0655672 -0.230369 0.23169 0.914234 0.211305 -0.421538 0.914234
0.213333 -0.101086 0.00502246 -0.0116351 -0.0181932 0.0995617 0.0657246 -0.230369 0.23169 0.914234 0.217148 -0.4251 0.914234
0.216667 -0.101484 -0.000975294 -0.00934806 -0.0220537 0.0990636 0.0678156 -0.30811 0.0233851 0.914234 0.00299859 -0.396049 0.914234
0.22 -0.102541 -0.00667897 -0.00955847 -0.025775 0.0994735 0.0680999 -0.30811 0.0233851 0.914234 0.00942102 -0.395254 0.914234
0.223333 -0.10287 -0.0262181 -0.00884839 -0.0430065 0.0970574 0.0677868 -0.231139 0.0266159 0.920212 0.0321696 -0.47454 0.920212
0.226667 -0.103457 -0.0331671 -0.00879484 -0.0479246 0.0975024 0.0684198 -0.231139 0.0266159 0.920212 0.037038 -0.474333 0.920212
0.23 -0.0994426 -0.0410789 -0.00358238 -0.0532184 0.0935099 0.0708213 -0.206302 0.20955 0.932732 0.22712 -0.485559 0.932732
0.233333 -0.105927 -0.00100047 -0.0138583 -0.0120674 0.105242 0.0675689 -0.252668 0.196625 0.916971 0.213453 -0.432555 0.916971
0.236667 -0.103369 -0.0076382 -0.0117302 -0.0162611 0.102368 0.0676916 -0.252668 0.196625 0.916971 0.219109 -0.436156 0.916971
0.24 -0.102429 -0.0138498 -0.0133871 -0.020254 0.101357 0.0654513 -0.304073 -0.0222586 0.916971 0.00300896 -0.402316 0.916971
0.243333 -0.102647 -0.0197385 -0.0136023 -0.0240195 0.10173 0.0657047 -0.304073 -0.0222586 0.916971 0.00934421 -0.401517 0.916971
0.246667 -0.100284 -0.0381289 -0.0129727 -0.0402207 0.0994633 0.065376 -0.234709 -0.00881329 0.922349 0.0308497 -0.474049 0.922349
0.25 -0.0998683 -0.0450814 -0.0129334 -0.0450814 0.0998683 0.0659614 -0.234709 -0.00881329 0.922349 0.0357631 -0.473813 0.922349
0.253333 -0.092734 -0.0524731 -0.00484751 -0.0505195 0.0938125 0.0696582 -0.234929 0.176838 0.933047 0.226813 -0.485566 0.933047
0.256667 -0.104429 -0.0158585 -0.0145745 -0.0114716 0.105001 0.0666391 -0.284518 0.154571 0.91513 0.210578 -0.425181 0.91513
0.26 -0.100976 -0.0219452 -0.0124729 -0.0155615 0.102155 0.0667515 -0.284518 0.154571 0.91513 0.216359 -0.428726 0.91513
0.263333 -0.0987075 -0.0278922 -0.0136239 -0.0195348 0.100695 0.0646715 -0.302424 -0.0681026 0.91513 0.00166999 -0.395914 0.91513
0.266667 -0.0980905 -0.0336577 -0.013849 -0.0232201 0.101071 0.0649133 -0.302424 -0.0681026 0.91513 0.00810995 -0.39509 0.91513
0.27 -0.0930653 -0.0513802 -0.0132367 -0.0393109 0.0987711 0.0645363 -0.233385 -0.0436024 0.92064 0.0304862 -0.4702 0.92064
0.273333 -0.0916512 -0.0581422 -0.0131985 -0.0441298 0.0991616 0.0651073 -0.233385 -0.0436024 0.92064 0.0354528 -0.469959 0.92064
0.276667 -0.0832726 -0.0643301 -0.00456245 -0.049542 0.0928347 0.0691448 -0.261939 0.140731 0.931799 0.227477 -0.48098 0.931799
0.28 -0.0996381 -0.0310878 -0.013914 -0.0118668 0.103699 0.0663177 -0.303661 0.113808 0.91516 0.212921 -0.426042 0.91516
0.283333 -0.0952969 -0.0366107 -0.0117867 -0.0159973 0.100826 0.0664382 -0.303661 0.113808 0.91516 0.218684 -0.429636 0.91516
0.286667 -0.0916751 -0.0421331 -0.0115767 -0.0200858 0.0988741 0.0653462 -0.289891 -0.107689 0.91516 0.00558225 -0.396177 0.91516
0.29 -0.0901658 -0.0477373 -0.0117581 -0.0238142 0.0992048 0.0655991 -0.289891 -0.107689 0.91516 0.0120163 -0.395435 0.91516
0.293333 -0.0833999 -0.0628329 -0.0112219 -0.0380904 0.0972247 0.0653042 -0.225659 -0.0733953 0.920376 0.0344737 -0.469923 0.920376
0.296667 -0.0809579 -0.0692962 -0.0111386 -0.0429392 0.0975314 0.0658575 -0.225659 -0.0733953 0.920376 0.039441 -0.469765 0.920376
0.3 -0.0723501 -0.0743124 -0.00309716 -0.0483178 0.0917728 0.0697352 -0.280467 0.0979729 0.931991 0.224889 -0.479464 0.931991
0.303333 -0.0669401 -0.0799375 -0.000877792 -0.0534767 0.0895055 0.0704622 -0.280467 0.0979729 0.931991 0.229802 -0.483282 0.931991
0.306667 -0.0887287 -0.0483806 -0.0104906 -0.0144179 0.100028 0.0670447 -0.318355 0.0647295 0.91558 0.215889 -0.427497 0.91558
0.31 -0.0839366 -0.0532153 -0.00982366 -0.0185792 0.0976322 0.0660725 -0.26664 -0.153823 0.91558 -0.000614792 -0.398781 0.91558
0.313333 -0.0816952 -0.0586077 -0.0100769 -0.0223701 0.0980232 0.0663029 -0.26664 -0.153823 0.91558 0.00577288 -0.397908 0.91558
0.316667 -0.0754193 -0.0691083 -0.0098764 -0.0324578 0.0970078 0.0662109 -0.205878 -0.108538 0.921616 0.0291244 -0.475734 0.921616
0.32 -0.0720962 -0.0752551 -0.00985798 -0.0373958 0.0972767 0.0666745 -0.205878 -0.108538 0.921616 0.0339912 -0.475462 0.921616
0.323333 -0.0685823 -0.081297 -0.00978456 -0.0423246 0.0975775 0.0672172 -0.205878 -0.108538 0.921616 0.0388625 -0.475292 0.921616
0.326667 -0.0609179 -0.0855792 -0.00548419 -0.0476176 0.0936342 0.0687442 -0.288381 0.0608525 0.932938 0.232622 -0.489285 0.932938
0.33 -0.0823753 -0.0624213 -0.0133555 -0.0150156 0.102258 0.0659216 -0.316956 0.0267564 0.917859 0.220501 -0.440212 0.917859
0.333333 -0.0763421 -0.0664607 -0.0111544 -0.0193856 0.0993446 0.0660962 -0.316956 0.0267564 0.917859 0.226009 -0.443959 0.917859
0.333333 -0.0763421 -0.0664607 -0.00975397 -0.0193856 0.0993446 0.0674966 -0.23548 -0.18288 0.917859 0.00372052 -0.409701 0.917859
0.336667 -0.0732017 -0.0715746 -0.00996721 -0.0233019 0.0996917 0.0677393 -0.23548 -0.18288 0.917859 0.00991524 -0.408914 0.917859
0.34 -0.0698832 -0.0765647 -0.0101101 -0.0272004 0.10003 0.0680445 -0.23548 -0.18288 0.917859 0.0161251 -0.408258 0.917859
0.343333 -0.0573119 -0.0905083 -0.00937917 -0.0436704 0.0978228 0.0678761 -0.183601 -0.130677 0.921758 0.037307 -0.482828 0.921758
0.346667 -0.0528528 -0.0960351 -0.00927451 -0.0486954 0.0982085 0.0685199 -0.183601 -0.130677 0.921758 0.0420257 -0.482725 0.921758
0.35 -0.0398373 -0.0964943 0.00242858 -0.0546498 0.088947 0.0733963 -0.291563 0.0254481 0.933475 0.237079 -0.496148 0.933475
0.353333 -0.0713257 -0.0717483 -0.00762469 -0.0140262 0.100192 0.0700178 -0.321422 -0.022478 0.916345 0.220713 -0.434298 0.916345
0.356667 -0.0648172 -0.0747922 -0.00541642 -0.0183531 0.0972539 0.0701782 -0.321422 -0.022478 0.916345 0.226321 -0.438051 0.916345
0.36 -0.0606646 -0.0790898 -0.0111211 -0.0222707 0.0971567 0.0645882 -0.210125 -0.222758 0.916345 0.00658734 -0.400015 0.916345
0.363333 -0.0567736 -0.0834723 -0.0112942 -0.0260911 0.0975199 0.0648787 -0.210125 -0.222758 0.916345 0.0129599 -0.399292 0.916345
0.366667 -0.0397379 -0.0972943 -0.0104079 -0.0457139 0.0946337 0.0644963 -0.169672 -0.167391 0.921962 0.0336947 -0.470127 0.921962
0.37 -0.0346832 -0.102007 -0.0103334 -0.050618 0.0951119 0.0651752 -0.169672 -0.167391 0.921962 0.0386834 -0.469952 0.921962
0.373333 -0.0243491 -0.102398 -0.00251207 -0.0561246 0.089041 0.0685992 -0.294097 -0.0329179 0.932161 0.2273 -0.482904 0.932161
0.376667 -0.0607533 -0.0818982 -0.0130688 -0.0138946 0.101021 0.0652041 -0.313898 -0.0798546 0.91507 0.212625 -0.426254 0.91507
0.38 -0.0540373 -0.0839611 -0.010945 -0.0180838 0.098196 0.0653604 -0.313898 -0.0798546 0.91507 0.218383 -0.429841 0.91507
0.383333 -0.048995 -0.0872832 -0.0124347 -0.0219935 0.0976481 0.0636387 -0.177728 -0.252845 0.91507 0.00711552 -0.396107 0.91507
0.386667 -0.044543 -0.0910063 -0.0125988 -0.0257465 0.0979966 0.0639237 -0.177728 -0.252845 0.91507 0.0135493 -0.395398 0.91507
0.39 -0.0283563 -0.100693 -0.0118852 -0.0423351 0.0956601 0.0636442 -0.144299 -0.188943 0.920274 0.035224 -0.469365 0.920274
0.393333 -0.0226617 -0.104593 -0.011793 -0.0472078 0.0960449 0.0642675 -0.144299 -0.188943 0.920274 0.0402012 -0.469224 0.920274
0.396667 -0.0124421 -0.1035 -0.00384868 -0.0526652 0.089963 0.0678036 -0.287706 -0.075885 0.931405 0.2283 -0.481088 0.931405
0.4 -0.0475717 -0.090025 -0.0133207 -0.014429 0.100794 0.0648035 -0.300871 -0.126571 0.914744 0.213222 -0.423434 0.914744
0.403333 -0.0406548 -0.0910533 -0.0111879 -0.0185817 0.0979705 0.0649683 -0.300871 -0.126571 0.914744 0.219033 -0.427035 0.914744
0.406667 -0.0348692 -0.0932915 -0.00752404 -0.0225834 0.0970008 0.0680806 -0.134367 -0.274991 0.914744 0.00394786 -0.399277 0.914744
0.41 -0.0299081 -0.0963887 -0.00772639 -0.0263954 0.0974092 0.0683763 -0.134367 -0.274991 0.914744 0.0103107 -0.3985 0.914744
0.413333 -0.0105973 -0.104283 -0.00694369 -0.044957 0.0946899 0.0679671 -0.110296 -0.20526 0.920041 0.0324776 -0.474041 0.920041
0.416667 -0.00435637 -0.107379 -0.00688628 -0.049917 0.0951715 0.0686342 -0.110296 -0.20526 0.920041 0.0373537 -0.47384 0.920041
0.42 0.00419556 -0.106963 -0.00211474 -0.0552066 0.0917115 0.0710035 -0.272611 -0.114129 0.932293 0.228966 -0.484817 0.932293
0.423333 -0.0370793 -0.0980462 -0.0128001 -0.0125646 0.104068 0.0677489 -0.277185 -0.158914 0.917491 0.216359 -0.435541 0.917491
0.426667 -0.0299076 -0.0980941 -0.0106418 -0.0168275 0.101162 0.0678813 -0.277185 -0.158914 0.917491 0.22196 -0.439203 0.917491
0.43 -0.023456 -0.0990939 -0.0122691 -0.0209685 0.09965 0.0652926 -0.093877 -0.286908 0.917491 0.00712478 -0.405218 0.917491
0.433333 -0.017997 -0.101428 -0.0124403 -0.0248134 0.099979 0.0655599 -0.093877 -0.286908 0.917491 0.0134067 -0.404504 0.917491
0.436667 -0.00129108 -0.105674 -0.0118539 -0.03976 0.0979169 0.0652847 -0.080271 -0.213317 0.922821 0.0359344 -0.481129 0.922821
0.44 0.00545079 -0.107818 -0.0117632 -0.0447585 0.0982402 0.0658653 -0.080271 -0.213317 0.922821 0.0407061 -0.480998 0.922821
0.443333 0.0145902 -0.104865 -0.00485684 -0.0502281 0.0932024 0.0691661 -0.251619 -0.14685 0.933798 0.22978 -0.491969 0.933798
0.446667 -0.0229033 -0.102416 -0.0143683 -0.0120518 0.104251 0.0662968 -0.248826 -0.210122 0.91388 0.21005 -0.421751 0.91388
0.45 -0.0160229 -0.101437 -0.0122699 -0.0161069 0.101423 0.0664191 -0.248826 -0.210122 0.91388 0.215883 -0.425286 0.91388
0.453333 -0.00950642 -0.101089 -0.0123341 -0.0201174 0.0995225 0.0650885 -0.04808 -0.309796 0.91388 0.000654225 -0.391546 0.91388
0.456667 -0.00398436 -0.102634 -0.0125672 -0.0237627 0.0999247 0.0653406 -0.04808 -0.309796 0.91388 0.00716576 -0.390703 0.91388
0.46 0.0167801 -0.104537 -0.0118234 -0.0422502 0.0970798 0.0647925 -0.0455984 -0.233266 0.920388 0.0306366 -0.469739 0.920388
0.463333 0.0235818 -0.105708 -0.0117831 -0.0470972 0.0975299 0.0654127 -0.0455984 -0.233266 0.920388 0.0356088 -0.469501 0.920388
0.466667 0.0324906 -0.0999167 -0.00255009 -0.0525544 0.0909781 0.0698766 -0.225661 -0.193407 0.931764 0.225549 -0.479657 0.931764
0.47 0.0400719 -0.0980352 -0.000323475 -0.0577321 0.0887901 0.0706727 -0.225661 -0.193407 0.931764 0.230454 -0.483489 0.931764
0.473333 -0.00252749 -0.101611 -0.0110699 -0.0144535 0.10061 0.0669142 -0.215699 -0.243457 0.915173 0.216307 -0.42699 0.915173
0.476667 0.00404913 -0.0998684 -0.0107479 -0.0185948 0.0982055 0.0655894 -0.00197303 -0.307974 0.915173 0.00119172 -0.398051 0.915173
0.48 0.00983312 -0.100596 -0.0109802 -0.0223636 0.0985701 0.0658193 -0.00197303 -0.307974 0.915173 0.00758772 -0.397217 0.915173
0.483333 0.023797 -0.100187 -0.0106561 -0.0341391 0.0971511 0.0656225 -0.0115122 -0.227081 0.92237 0.0322902 -0.481498 0.92237
0.486667 0.0308708 -0.100346 -0.0106067 -0.0391592 0.0974104 0.0661137 -0.0115122 -0.227081 0.92237 0.0370477 -0.481291 0.92237
0.49 0.0379491 -0.100286 -0.0105036 -0.0441712 0.097705 0.0666853 -0.0115122 -0.227081 0.92237 0.0418085 -0.481183 0.92237
0.493333 0.0457358 -0.0947138 -0.00478755 -0.0496619 0.0927155 0.0688339 -0.19885 -0.213802 0.933598 0.234843 -0.495222 0.933598
0.496667 0.0131464 -0.102198 -0.0131394 -0.0152838 0.1019 0.0658758 -0.181217 -0.262764 0.916758 0.21998 -0.437726 0.916758
0.5 0.0196246 -0.0989994 -0.0109422 -0.0196246 0.0989994 0.0660548 -0.181217 -0.262764 0.916758 0.225523 -0.441463 0.916758
0.5 0.0196246 -0.0989994 -0.00894036 -0.0196246 0.0989994 0.0680566 0.0426566 -0.298502 0.916758 0.00164965 -0.405725 0.916758
0.503333 0.0255653 -0.0988672 -0.00917372 -0.0234892 0.0993809 0.0683031 0.0426566 -0.298502 0.916758 0.00791036 -0.404897 0.916758
0.506667 0.0314879 -0.098519 -0.00933593 -0.0273347 0.0997512 0.0686111 0.0426566 -0.298502 0.916758 0.014187 -0.404201 0.916758
0.51 0.050843 -0.0943534 -0.00855926 -0.0448182 0.0973597 0.0683957 0.0231736 -0.226841 0.921395 0.0356459 -0.479941 0.921395
0.513333 0.0578182 -0.0932821 -0.00847094 -0.0498098 0.097793 0.0690581 0.0231736 -0.226841 0.921395 0.0404196 -0.479804 0.921395
0.516667 0.0646805 -0.085825 -0.0014497 -0.055355 0.0921158 0.0719863 -0.162918 -0.242756 0.933476 0.232515 -0.492673 0.933476
0.52 0.0270676 -0.100966 -0.0116639 -0.0141998 0.103562 0.0685758 -0.136864 -0.291244 0.916133 0.216564 -0.431954 0.916133
0.523333 0.0329315 -0.096916 -0.00950044 -0.0184204 0.100687 0.0687347 -0.136864 -0.291244 0.916133 0.222218 -0.435622 0.916133
0.526667 0.0387173 -0.0955243 -0.0131423 -0.0222447 0.100643 0.0652442 0.0915254 -0.293872 0.916133 0.00304112 -0.398727 0.916133
0.53 0.0444482 -0.0944003 -0.0133543 -0.0259721 0.101057 0.06553 0.0915254 -0.293872 0.916133 0.00943803 -0.39793 0.916133
0.533333 0.0711117 -0.0839134 -0.012114 -0.0521112 0.0968646 0.0648131 0.066066 -0.23624 0.921051 0.0290085 -0.462712 0.921051
0.536667 0.0776287 -0.0819824 -0.0120862 -0.056857 0.0975429 0.0655913 0.066066 -0.23624 0.921051 0.0341389 -0.462441 0.921051
0.54 0.0830285 -0.073223 -0.00418584 -0.0622101 0.0915709 0.0691629 -0.113096 -0.276698 0.93115 0.223356 -0.475404 0.93115
0.543333 0.0412562 -0.0981802 -0.0165322 -0.0133338 0.105658 0.0652757 -0.0833611 -0.315888 0.914441 0.209433 -0.420613 0.914441
0.546667 0.0463336 -0.0934628 -0.0144397 -0.0173423 0.102866 0.0654168 -0.0833611 -0.315888 0.914441 0.215299 -0.424135 0.914441
0.55 0.0517118 -0.0908395 -0.0137485 -0.0211099 0.102373 0.065912 0.135962 -0.279965 0.914441 0.00140036 -0.39417 0.914441
0.553333 0.057161 -0.0889341 -0.0139753 -0.0247341 0.102786 0.066177 0.135962 -0.279965 0.914441 0.00786581 -0.393342 0.914441
0.556667 0.0763356 -0.0781556 -0.0131385 -0.0443052 0.0998623 0.0657141 0.0983721 -0.220741 0.91989 0.0291993 -0.465447 0.91989
0.56 0.0825374 -0.0752768 -0.0131109 -0.0490301 0.100375 0.0663636 0.0983721 -0.220741 0.91989 0.0342537 -0.46518 0.91989
0.563333 0.0859919 -0.0637615 -0.0021908 -0.0545642 0.0921026 0.0711968 -0.0762045 -0.290024 0.931085 0.227637 -0.477401 0.931085
0.566667 0.0533093 -0.0904046 -0.0128325 -0.0119296 0.104272 0.0678424 -0.0446517 -0.320781 0.9162 0.215544 -0.428912 0.9162
0.57 0.0577177 -0.0848645 -0.010678 -0.016091 0.101363 0.0679636 -0.0446517 -0.320781 0.9162 0.221263 -0.432559 0.9162
0.573333 0.0625748 -0.0809233 -0.0121557 -0.0200676 0.100307 0.0658671 0.16885 -0.25477 0.9162 0.00631783 -0.400522 0.9162
0.576667 0.0677384 -0.0781361 -0.0123322 -0.0238299 0.100627 0.0661185 0.16885 -0.25477 0.9162 0.0126775 -0.399793 0.9162
0.58 0.0798159 -0.0691201 -0.0118639 -0.0366444 0.099022 0.0659729 0.117822 -0.19599 0.921947 0.0357282 -0.479705 0.921947
0.583333 0.0856675 -0.0651814 -0.0117744 -0.0415995 0.0992825 0.066502 0.117822 -0.19599 0.921947 0.0405156 -0.47957 0.921947
0.586667 0.0891072 -0.0563918 -0.00535943 -0.0470066 0.0943955 0.0694243 -0.0382369 -0.288658 0.933925 0.227375 -0.490315 0.933925
0.59 0.0659734 -0.0816783 -0.0140232 -0.0119378 0.104314 0.0666845 0.00531907 -0.320079 0.916179 0.211294 -0.430681 0.916179
0.593333 0.0695805 -0.0755924 -0.011918 -0.0161229 0.101468 0.0668059 0.00531907 -0.320079 0.916179 0.216977 -0.434238 0.916179
0.596667 0.0736572 -0.0706098 -0.0118014 -0.0201855 0.100018 0.0660054 0.208363 -0.224511 0.916179 0.0013124 -0.400509 0.916179
0.6 0.0784 -0.0671585 -0.0120343 -0.0239521 0.100415 0.066259 0.208363 -0.224511 0.916179 0.0076731 -0.399676 0.916179
0.603333 0.0920541 -0.0530266 -0.0113631 -0.041264 0.0978931 0.0658298 0.155383 -0.179251 0.920495 0.0290952 -0.470375 0.920495
0.606667 0.0972175 -0.0484357 -0.0113407 -0.046103 0.0983451 0.0664333 0.155383 -0.179251 0.920495 0.0340562 -0.470104 0.920495
0.61 0.0989609 -0.0389221 -0.00403089 -0.0514408 0.09307 0.0699489 0.0099315 -0.296716 0.931971 0.226523 -0.480959 0.931971
0.613333 0.0770425 -0.0718297 -0.0140361 -0.0113858 0.104716 0.0669539 0.0531568 -0.318868 0.915591 0.212365 -0.427216 0.915591
0.616667 0.0796732 -0.0653035 -0.011916 -0.0155122 0.101842 0.0670656 0.0531568 -0.318868 0.915591 0.218111 -0.430797 0.915591
0.62 0.0826648 -0.059407 -0.0136501 -0.0195932 0.0998937 0.0640323 0.239623 -0.195801 0.915591 0.00360731 -0.396565 0.915591
0.623333 0.0867874 -0.055315 -0.013854 -0.0233053 0.100243 0.0642761 0.239623 -0.195801 0.915591 0.0100406 -0.395781 0.915591
0.626667 0.09607 -0.0426114 -0.0133882 -0.036772 0.0984531 0.0640179 0.179863 -0.158599 0.920617 0.0319642 -0.467718 0.920617
0.63 0.10045 -0.0373138 -0.0133312 -0.0415622 0.098768 0.0645482 0.179863 -0.158599 0.920617 0.0369821 -0.467509 0.920617
0.633333 0.101116 -0.0280694 -0.00652002 -0.0467998 0.0939256 0.0678927 0.0578545 -0.292071 0.931894 0.223377 -0.477426 0.931894
0.636667 0.103279 -0.0206087 -0.004316 -0.0518836 0.0916475 0.0685925 0.0578545 -0.292071 0.931894 0.228331 -0.481213 0.931894
0.64 0.0883237 -0.0518916 -0.0129873 -0.0163165 0.101132 0.0654876 0.101833 -0.306826 0.9162 0.215782 -0.429757 0.9162
0.643333 0.0901308 -0.0452956 -0.00955056 -0.0204867 0.0987702 0.067312 0.26332 -0.155694 0.9162 0.0027346 -0.400727 0.9162
0.646667 0.0936593 -0.0406053 -0.00976763 -0.0242829 0.0991524 0.067572 0.26332 -0.155694 0.9162 0.00909076 -0.399924 0.9162
0.65 0.101763 -0.0248947 -0.00921352 -0.0396748 0.096961 0.0671866 0.201644 -0.129013 0.919763 0.0303015 -0.467571 0.919763
0.653333 0.105341 -0.0190302 -0.00917527 -0.0444929 0.0973615 0.0677654 0.201644 -0.129013 0.919763 0.0353091 -0.467327 0.919763
0.656667 0.108733 -0.0130532 -0.00908047 -0.0492995 0.0977893 0.0684211 0.201644 -0.129013 0.919763 0.0403208 -0.467188 0.919763
0.66 0.108292 -0.00417758 -0.00433602 -0.0544983 0.0936721 0.0702541 0.0987322 -0.2825 0.93133 0.230629 -0.480688 0.93133
0.663333 0.0973124 -0.0404649 -0.0138385 -0.0157982 0.104199 0.066968 0.135776 -0.288743 0.917594 0.220992 -0.439154 0.917594
0.666667 0.0977799 -0.0332299 -0.011631 -0.020112 0.101295 0.0671527 0.135776 -0.288743 0.917594 0.226518 -0.442912 0.917594
0.666667 0.0977799 -0.0332299 -0.0105519 -0.020112 0.101295 0.0682318 0.277945 -0.113004 0.917594 0.00323822 -0.40766 0.917594
0.67 0.10063 -0.0279827 -0.0107689 -0.0239572 0.101663 0.0684836 0.277945 -0.113004 0.917594 0.00947151 -0.406864 0.917594
0.673333 0.103283 -0.0226432 -0.0109151 -0.0277841 0.10202 0.0687968 0.277945 -0.113004 0.917594 0.0157201 -0.406199 0.917594
0.676667 0.109315 -0.00387732 -0.0101304 -0.0451325 0.0996391 0.0685907 0.20709 -0.0942677 0.921705 0.0369026 -0.48062 0.921705
0.68 0.111863 0.00271615 -0.0100285 -0.0500866 0.10006 0.0692556 0.20709 -0.0942677 0.921705 0.0416667 -0.480509 0.921705
0.683333 0.106883 0.0135283 -5.14346e-05 -0.0558318 0.0921398 0.073426 0.1265 -0.264761 0.933436 0.235531 -0.493787 0.933436
0.686667 0.101119 -0.0268969 -0.0103145 -0.0143901 0.103641 0.0699952 0.181407 -0.266448 0.916166 0.219608 -0.433288 0.916166
0.69 0.100511 -0.0197583 -0.00811787 -0.0186296 0.100726 0.0701572 0.181407 -0.266448 0.916166 0.225234 -0.437019 0.916166
0.693333 0.102141 -0.0140467 -0.0140738 -0.0224377 0.100631 0.0643124 0.300282 -0.0718786 0.916166 0.00697834 -0.397269 0.916166
0.696667 0.103971 -0.00852151 -0.0142402 -0.0261451 0.10099 0.0646012 0.300282 -0.0718786 0.916166 0.0134054 -0.396555 0.916166
0.7 0.107793 0.0165619 -0.0131434 -0.0490612 0.0973997 0.0640473 0.233171 -0.0646402 0.921643 0.0339651 -0.466246 0.921643
0.703333 0.109326 0.023243 -0.0130627 -0.0538498 0.0979424 0.0647763 0.233171 -0.0646402 0.921643 0.0390299 -0.466078 0.921643
0.706667 0.102742 0.0330172 -0.0027694 -0.0594303 0.0900781 0.0692982 0.179283 -0.237952 0.931629 0.225998 -0.478982 0.931629
0.71 0.103313 -0.0120161 -0.014166 -0.0140542 0.103055 0.0656774 0.229133 -0.231742 0.914861 0.211693 -0.423204 0.914861
0.713333 0.101743 -0.00521522 -0.0120502 -0.0181558 0.100246 0.0658335 0.229133 -0.231742 0.914861 0.217511 -0.426772 0.914861
0.716667 0.102134 0.000805601 -0.0101647 -0.0220229 0.0997347 0.067513 0.307069 -0.0242089 0.914861 0.00405118 -0.397378 0.914861
0.72 0.10318 0.00653155 -0.0103643 -0.0257499 0.100129 0.0677962 0.307069 -0.0242089 0.914861 0.0104556 -0.396604 0.914861
0.723333 0.103513 0.0256736 -0.00966934 -0.0425768 0.0977822 0.0675019 0.232374 -0.0273124 0.92012 0.0326459 -0.473135 0.92012
0.726667 0.10409 0.0326034 -0.00960928 -0.0474594 0.0982106 0.068127 0.232374 -0.0273124 0.92012 0.0375422 -0.472939 0.92012
0.73 0.0995434 0.0406154 -0.00368121 -0.0527713 0.0936681 0.0708223 0.207634 -0.209343 0.932559 0.226739 -0.484131 0.932559
0.733333 0.105912 0.00114385 -0.0137949 -0.0122084 0.105212 0.0676162 0.253628 -0.196477 0.916759 0.213196 -0.431452 0.916759
0.736667 0.103356 0.00776512 -0.0116688 -0.0163865 0.102344 0.067741 0.253628 -0.196477 0.916759 0.218871 -0.435049 0.916759
0.74 0.102419 0.0139607 -0.0132492 -0.0203641 0.10134 0.0655816 0.304982 0.0225106 0.916759 0.00269006 -0.401261 0.916759
0.743333 0.10264 0.0198336 -0.0134671 -0.0241143 0.10172 0.0658366 0.304982 0.0225106 0.916759 0.00904405 -0.400456 0.916759
0.746667 0.100288 0.0381749 -0.012842 -0.0402668 0.0994661 0.0655111 0.235623 0.00907472 0.921992 0.030552 -0.472867 0.921992
0.75 0.0998761 0.0451101 -0.0128051 -0.0451101 0.0998761 0.066097 0.235623 0.00907472 0.921992 0.0354845 -0.472626 0.921992
0.753333 0.0928056 0.0524792 -0.0047992 -0.0505241 0.0938843 0.0697618 0.236133 -0.176234 0.932891 0.226226 -0.48423 0.932891
0.756667 0.10449 0.015902 -0.0145165 -0.0115125 0.105064 0.0667471 0.28418 -0.154585 0.915259 0.210583 -0.425619 0.915259
0.76 0.101036 0.0219951 -0.0124151 -0.0156075 0.102218 0.0668602 0.28418 -0.154585 0.915259 0.216357 -0.429163 0.915259
0.763333 0.0987684 0.0279487 -0.013574 -0.019586 0.100761 0.0647741 0.302059 0.068242 0.915259 0.00150677 -0.396365 0.915259
0.766667 0.0981533 0.0337209 -0.0138013 -0.0232764 0.10114 0.0650168 0.302059 0.068242 0.915259 0.00793939 -0.395538 0.915259
0.77 0.0931477 0.051399 -0.0131945 -0.0393192 0.0988552 0.0646435 0.233262 0.0438326 0.920671 0.0302439 -0.470317 0.920671
0.773333 0.0917369 0.0581632 -0.0131591 -0.044138 0.0992494 0.0652146 0.233262 0.0438326 0.920671 0.0352086 -0.47007 0.920671
0.776667 0.0834603 0.0643606 -0.00465661 -0.0495407 0.0930249 0.0691967 0.261875 -0.140634 0.931867 0.227374 -0.481079 0.931867
0.78 0.0997842 0.031201 -0.0139857 -0.0119507 0.103863 0.0663767 0.303284 -0.1139 0.915307 0.212948 -0.426544 0.915307
0.783333 0.0954412 0.0367311 -0.0118585 -0.0160851 0.100992 0.0664984 0.303284 -0.1139 0.915307 0.218703 -0.430138 0.915307
0.786667 0.0918178 0.04226 -0.0115953 -0.0201767 0.099042 0.0654611 0.289679 0.107655 0.915307 0.00557365 -0.396504 0.915307
0.79 0.0903075 0.0478688 -0.011777 -0.0239063 0.0993748 0.0657153 0.289679 0.107655 0.915307 0.0120033 -0.395762 0.915307
0.793333 0.0835879 0.0628795 -0.0112472 -0.0380848 0.0974183 0.0654273 0.226142 0.0737451 0.920283 0.0342622 -0.469292 0.920283
0.796667 0.0811515 0.0693347 -0.0111658 -0.0429201 0.0977278 0.0659802 0.226142 0.0737451 0.920283 0.0392413 -0.46913 0.920283
0.8 0.0726455 0.0743648 -0.00325602 -0.0482764 0.0920699 0.0698026 0.28095 -0.0972976 0.931953 0.224394 -0.478767 0.931953
0.803333 0.0672456 0.0799825 -0.00104164 -0.0534187 0.0898087 0.0705285 0.28095 -0.0972976 0.931953 0.229321 -0.482575 0.931953
0.806667 0.088911 0.0485979 -0.0106029 -0.014558 0.100275 0.0671287 0.317807 -0.0649207 0.915871 0.215891 -0.4283 0.915871
0.81 0.0841147 0.0534441 -0.00966843 -0.0187264 0.0978819 0.0664267 0.265872 0.153558 0.915871 -0.000637838 -0.399816 0.915871
0.813333 0.0818679 0.0588507 -0.00992273 -0.0225272 0.0982766 0.0666593 0.265872 0.153558 0.915871 0.00573285 -0.398943 0.915871
0.816667 0.0756546 0.0692733 -0.00973029 -0.0325128 0.0972899 0.0665764 0.206225 0.109129 0.921476 0.0287194 -0.475069 0.921476
0.82 0.0723409 0.0754137 -0.00971589 -0.037435 0.0975656 0.0670404 0.206225 0.109129 0.921476 0.0335979 -0.474789 0.921476
0.823333 0.0688365 0.0814491 -0.00964636 -0.0423478 0.0978728 0.0675833 0.206225 0.109129 0.921476 0.0384812 -0.474611 0.921476
0.826667 0.0616301 0.0858996 -0.00598229 -0.0475715 0.0944137 0.0688427 0.288849 -0.0600062 0.932954 0.232089 -0.48849 0.932954
0.83 0.0828257 0.063008 -0.0137619 -0.0153127 0.102935 0.0660499 0.315199 -0.0284352 0.918697 0.221166 -0.443204 0.918697
0.833333 0.0767627 0.0670811 -0.0115557 -0.0197125 0.100019 0.0662288 0.315199 -0.0284352 0.918697 0.226625 -0.446963 0.918697
0.833333 0.0767627 0.0670811 -0.00935396 -0.0197125 0.100019 0.0684305 0.233055 0.181125 0.918697 0.00406829 -0.413322 0.918697
0.836667 0.0735913 0.0722383 -0.0095662 -0.0236678 0.100369 0.068678 0.233055 0.181125 0.918697 0.0102006 -0.412542 0.918697
0.84 0.0702415 0.0772717 -0.00970878 -0.0276053 0.100711 0.0689888 0.233055 0.181125 0.918697 0.0163479 -0.41189 0.918697
0.843333 0.0568567 0.0920399 -0.00891421 -0.0451979 0.0982913 0.0687747 0.181925 0.129729 0.921912 0.0371773 -0.484867 0.921912
0.846667 0.0523827 0.0975926 -0.00881268 -0.0502426 0.0987114 0.0694428 0.181925 0.129729 0.921912 0.0418558 -0.484761 0.921912
0.85 0.0392384 0.0980105 0.00305364 -0.0562284 0.0893536 0.07441 0.290671 -0.0272121 0.933835 0.237999 -0.498182 0.933835
0.853333 0.0718997 0.0723939 -0.00737782 -0.0141935 0.10104 0.0709238 0.320302 0.0203853 0.91675 0.221723 -0.436766 0.91675
0.856667 0.0653575 0.0754577 -0.00516018 -0.018539 0.0980906 0.0710862 0.320302 0.0203853 0.91675 0.227285 -0.44054 0.91675
0.86 0.0611931 0.0797454 -0.0121784 -0.0224389 0.0979817 0.0641728 0.21137 0.222417 0.91675 0.00766277 -0.399584 0.91675
0.863333 0.057294 0.0841129 -0.012339 -0.026236 0.0983323 0.064465 0.21137 0.222417 0.91675 0.0140507 -0.398883 0.91675
0.866667 0.0403022 0.0978812 -0.0114451 -0.0457725 0.0954457 0.0640857 0.172105 0.168687 0.922095 0.034366 -0.467555 0.922095
0.87 0.0352654 0.10256 -0.0113608 -0.0506221 0.0959144 0.0647643 0.172105 0.168687 0.922095 0.0394106 -0.467394 0.922095
0.873333 0.0245784 0.102623 -0.00290131 -0.0561249 0.0893623 0.0684567 0.29544 0.0346673 0.931863 0.226976 -0.480491 0.931863
0.876667 0.0608635 0.0821791 -0.0134171 -0.0140123 0.101299 0.0650748 0.314847 0.0807634 0.914941 0.212661 -0.424841 0.914941
0.88 0.054162 0.084227 -0.0112918 -0.018175 0.0984753 0.0652325 0.314847 0.0807634 0.914941 0.218446 -0.42843 0.914941
0.883333 0.0491214 0.0875359 -0.012331 -0.0220686 0.0979205 0.0639554 0.178524 0.252537 0.914941 0.00790703 -0.395704 0.914941
0.886667 0.0446661 0.0912464 -0.0124858 -0.0258103 0.0982588 0.0642412 0.178524 0.252537 0.914941 0.014347 -0.395011 0.914941
0.89 0.0286922 0.100806 -0.0117765 -0.0421486 0.0959616 0.0639755 0.144298 0.18713 0.920107 0.0363702 -0.470634 0.920107
0.893333 0.0229726 0.104705 -0.0116724 -0.0470338 0.096326 0.0645956 0.144298 0.18713 0.920107 0.0413178 -0.470517 0.920107
0.896667 0.0124705 0.103331 -0.0032105 -0.0525407 0.0898459 0.0683458 0.287157 0.0752212 0.931595 0.228274 -0.482094 0.931595
0.9 0.0477685 0.0898028 -0.0127326 -0.0141393 0.10073 0.0653283 0.300563 0.1268 0.914669 0.212834 -0.423373 0.914669
0.903333 0.0408556 0.0908351 -0.0106041 -0.0182923 0.097906 0.0654886 0.300563 0.1268 0.914669 0.218646 -0.426966 0.914669
0.906667 0.0350772 0.0930705 -0.00827247 -0.0222879 0.0969318 0.0672649 0.13489 0.27559 0.914669 0.00404868 -0.398431 0.914669
0.91 0.0301256 0.0961596 -0.00847299 -0.026089 0.0973323 0.0675558 0.13489 0.27559 0.914669 0.010428 -0.397657 0.914669
0.913333 0.0109601 0.103999 -0.00769717 -0.0444993 0.0946344 0.0671489 0.111223 0.206986 0.920113 0.0323796 -0.472139 0.920113
0.916667 0.00474369 0.107082 -0.00763928 -0.0494327 0.0951073 0.0678085 0.111223 0.206986 0.920113 0.0372967 -0.471938 0.920113
0.92 -0.00383242 0.106582 -0.00274903 -0.0547047 0.0915524 0.0702227 0.272011 0.116514 0.932124 0.227283 -0.482887 0.932124
0.923333 0.0371225 0.0977405 -0.0133579 -0.0123846 0.103817 0.0669896 0.276516 0.160781 0.917435 0.214899 -0.434154 0.917435
0.926667 0.0299788 0.097798 -0.0112149 -0.0166321 0.100928 0.0671193 0.276516 0.160781 0.917435 0.220528 -0.437785 0.917435
0.93 0.0235351 0.0988163 -0.010813 -0.0207788 0.0994324 0.0665723 0.0917802 0.285569 0.917435 0.00579474 -0.407278 0.917435
0.933333 0.018057 0.101181 -0.011001 -0.0246581 0.0997776 0.066837 0.0917802 0.285569 0.917435 0.0120329 -0.406536 0.917435
0.936667 0.000465323 0.105621 -0.0103796 -0.0405008 0.0975485 0.0665117 0.077923 0.21062 0.922861 0.0348168 -0.484556 0.922861
0.94 -0.0063165 0.1078 -0.0103043 -0.0455568 0.0979048 0.0671051 0.077923 0.21062 0.922861 0.0395176 -0.4844 0.922861
0.943333 -0.0152806 0.105326 -0.00406759 -0.051036 0.093394 0.0701415 0.250756 0.144168 0.934337 0.229932 -0.495198 0.934337
0.946667 0.0238578 0.102828 -0.0140179 -0.0112859 0.104954 0.0671504 0.248052 0.206118 0.914953 0.210688 -0.426612 0.914953
0.95 0.0169071 0.101863 -0.0119162 -0.0153979 0.102102 0.0672601 0.248052 0.206118 0.914953 0.216436 -0.430159 0.914953
0.953333 0.0103266 0.101531 -0.0131638 -0.01946 0.100183 0.064734 0.0470954 0.307331 0.914953 0.000475999 -0.395015 0.914953
0.956667 0.00475653 0.103093 -0.0134017 -0.0231424 0.100574 0.0649752 0.0470954 0.307331 0.914953 0.00693221 -0.394166 0.914953
0.96 -0.0153817 0.104988 -0.0127032 -0.0410078 0.0978639 0.064455 0.0446884 0.233093 0.921271 0.0298409 -0.470811 0.921271
0.963333 -0.0221957 0.106173 -0.0126726 -0.0458541 0.0982997 0.0650545 0.0446884 0.233093 0.921271 0.0348051 -0.470555 0.921271
0.966667 -0.0311656 0.100241 -0.00323474 -0.0513258 0.0915706 0.0695877 0.225662 0.192271 0.932152 0.225805 -0.481066 0.932152
0.97 -0.0387679 0.09836 -0.00100637 -0.056512 0.0893534 0.0703635 0.225662 0.192271 0.932152 0.230687 -0.484903 0.932152
0.973333 0.00271904 0.101814 -0.0114658 -0.0142984 0.100841 0.0666888 0.215503 0.243297 0.915229 0.216143 -0.427224 0.915229
0.976667 -0.00385873 0.100072 -0.0111738 -0.0184362 0.0984351 0.0653322 0.00252748 0.308693 0.915229 0.00163792 -0.397303 0.915229
0.98 -0.0096328 0.100792 -0.0114005 -0.0221894 0.0987896 0.0655592 0.00252748 0.308693 0.915229 0.00805042 -0.396478 0.915229
0.983333 -0.0237416 0.100358 -0.0110614 -0.0341018 0.0973262 0.0653499 0.0117818 0.230058 0.921911 0.0322249 -0.478157 0.921911
0.986667 -0.0307666 0.100512 -0.0110101 -0.0390693 0.0975847 0.0658399 0.0117818 0.230058 0.921911 0.037045 -0.477949 0.921911
0.99 -0.037796 0.100448 -0.0109043 -0.0440286 0.0978765 0.0664094 0.0117818 0.230058 0.921911 0.0418684 -0.477842 0.921911
0.993333 -0.0455521 0.0947538 -0.00501675 -0.04948 0.0927632 0.0686326 0.197797 0.216926 0.9331 0.233635 -0.491762 0.9331
0.996667 -0.0130765 0.102209 -0.0133374 -0.0152141 0.101912 0.065684 0.180933 0.263462 0.916704 0.219679 -0.436992 0.916704
1 -0.0195439 0.0990146 -0.011143 -0.0195439 0.0990146 0.0658617 0.180933 0.263462 0.916704 0.225236 -0.440723 0.916704


==> data/filament_verif_helicoidal_3D_coarse.txt <==
z bx by bz bxi1 bxi2 bxi3 jx jy jz jxi1 jxi2 jxi3 
0 -0.0195439 0.0990146 -0.00912446 -0.0195439 0.0990146 0.0692635 -0.0423469 0.298747 0.916704 -0.0423469 -0.42699 0.916704
0.00333333 -0.0254804 0.0988778 -0.00935413 -0.023404 0.0993898 0.0693309 -0.0423469 0.298747 0.916704 -0.0360811 -0.426169 0.916704
0.00666667 -0.0313987 0.0985252 -0.00951261 -0.0272454 0.0997536 0.0694605 -0.0423469 0.298747 0.916704 -0.0297995 -0.425479 0.916704
0.01 -0.0507323 0.0943596 -0.00873379 -0.0447073 0.0973589 0.0683435 -0.0230993 0.227925 0.921162 -0.00874226 -0.500342 0.921162
0.0133333 -0.057689 0.0932876 -0.00864298 -0.0496806 0.0977877 0.0687737 -0.0230993 0.227925 0.921162 -0.00394609 -0.500209 0.921162
0.0166667 -0.0645325 0.0857704 -0.00153406 -0.0552135 0.0920461 0.0713371 0.16199 0.243905 0.933293 0.186598 -0.513234 0.933293
0.02 -0.0269786 0.100891 -0.0117347 -0.0141208 0.103477 0.0701861 0.136166 0.291916 0.916029 0.171679 -0.452655 0.916029
0.0233333 -0.0328315 0.0968518 -0.00957743 -0.0183309 0.100609 0.0700728 0.136166 0.291916 0.916029 0.177349 -0.45631 0.916029
0.0266667 -0.0386159 0.0954636 -0.0130818 -0.0221548 0.100567 0.0665349 -0.0916584 0.29378 0.916029 -0.0413815 -0.420252 0.916029
0.03 -0.044347 0.0943418 -0.0132955 -0.0258836 0.100981 0.0666489 -0.0916584 0.29378 0.916029 -0.034986 -0.419452 0.916029
0.0333333 -0.0710928 0.0838213 -0.0120523 -0.0521118 0.0967706 0.0645592 -0.0666108 0.237085 0.9209 -0.0158626 -0.483306 0.9209
0.0366667 -0.0775958 0.0818987 -0.0120277 -0.056844 0.0974539 0.0651248 -0.0666108 0.237085 0.9209 -0.0107124 -0.483028 0.9209
0.04 -0.0829918 0.0732134 -0.0042192 -0.062177 0.0915525 0.0682612 0.112819 0.277497 0.930934 0.178286 -0.496281 0.930934
0.0433333 -0.0410003 0.0983039 -0.0166295 -0.0130541 0.105708 0.0670579 0.0843247 0.315008 0.914827 0.16593 -0.443524 0.914827
0.0466667 -0.0460947 0.0935709 -0.0145302 -0.0170824 0.1029 0.0669339 0.0843247 0.315008 0.914827 0.171773 -0.447061 0.914827
0.05 -0.0514951 0.0909202 -0.0139371 -0.0208789 0.102383 0.0671177 -0.133879 0.278591 0.914827 -0.0412375 -0.417925 0.914827
0.0533333 -0.0569685 0.0889826 -0.0141481 -0.0245363 0.102768 0.0672115 -0.133879 0.278591 0.914827 -0.0348132 -0.417129 0.914827
0.0566667 -0.0763427 0.0780618 -0.0132821 -0.0443445 0.0997768 0.0657093 -0.0945916 0.2167 0.92059 -0.0131234 -0.492733 0.92059
0.06 -0.0826109 0.0751242 -0.0132347 -0.0491546 0.10026 0.0661391 -0.0945916 0.2167 0.92059 -0.00817646 -0.49251 0.92059
0.0633333 -0.0859987 0.0631214 -0.00169807 -0.0548185 0.0915152 0.0707528 0.07845 0.285761 0.931968 0.183057 -0.504789 0.931968
0.0666667 -0.0527046 0.0903156 -0.0125701 -0.0114134 0.103944 0.0697206 0.0425437 0.320846 0.915241 0.169365 -0.448776 0.915241
0.07 -0.0571025 0.0848115 -0.0104362 -0.0155569 0.101053 0.0695655 0.0425437 0.320846 0.915241 0.175104 -0.452384 0.915241
0.0733333 -0.0619486 0.0809207 -0.0113856 -0.0195079 0.100026 0.0678032 -0.172644 0.254917 0.915241 -0.0412941 -0.419484 0.915241
0.0766667 -0.0671007 0.0781946 -0.0115981 -0.0232377 0.100384 0.0678738 -0.172644 0.254917 0.915241 -0.0348956 -0.418686 0.915241
0.08 -0.0799636 0.0685549 -0.0111024 -0.0370461 0.0985979 0.0669558 -0.119195 0.193452 0.922404 -0.0112552 -0.503303 0.922404
0.0833333 -0.0858567 0.0646336 -0.0110415 -0.0420373 0.0989027 0.0672579 -0.119195 0.193452 0.922404 -0.0064999 -0.503117 0.922404
0.0866667 -0.0897699 0.056758 -0.0059738 -0.0473838 0.095052 0.0692771 0.038915 0.287015 0.934318 0.181968 -0.514339 0.934318
0.09 -0.0656049 0.0832625 -0.015062 -0.0107778 0.105454 0.0684237 -0.00607546 0.319707 0.916679 0.166178 -0.452525 0.916679
0.0933333 -0.069222 0.0771843 -0.0129661 -0.0149434 0.102595 0.0682567 -0.00607546 0.319707 0.916679 0.171863 -0.456065 0.916679
0.0966667 -0.0733168 0.0722101 -0.0132505 -0.0189928 0.101138 0.0668187 -0.209243 0.222823 0.916679 -0.0446518 -0.423328 0.916679
0.1 -0.0780887 0.0687682 -0.0135031 -0.0227542 0.101534 0.0668795 -0.209243 0.222823 0.916679 -0.0383092 -0.42246 0.916679
0.103333 -0.0917334 0.0546904 -0.0128559 -0.0400026 0.0990244 0.0655399 -0.158167 0.179209 0.92108 -0.0176352 -0.490829 0.92108
0.106667 -0.0969023 0.0501359 -0.0128574 -0.0447999 0.0994818 0.0659005 -0.158167 0.179209 0.92108 -0.0126392 -0.490512 0.92108
0.11 -0.0982748 0.0401044 -0.00469178 -0.0501585 0.0935436 0.069365 -0.0109151 0.297004 0.931994 0.180907 -0.502039 0.931994
0.113333 -0.0768814 0.0721843 -0.0144453 -0.0110321 0.104879 0.0685854 -0.0532516 0.318589 0.915585 0.167861 -0.448886 0.915585
0.116667 -0.0795161 0.0656595 -0.0123282 -0.0151572 0.102001 0.0684242 -0.0532516 0.318589 0.915585 0.173604 -0.452462 0.915585
0.12 -0.0825083 0.0597636 -0.0139169 -0.0192349 0.100047 0.0652881 -0.239533 0.196337 0.915585 -0.0402102 -0.417757 0.915585
0.123333 -0.086623 0.0556704 -0.0141157 -0.0229392 0.100382 0.0653548 -0.239533 0.196337 0.915585 -0.03377 -0.416982 0.915585
0.126667 -0.0960688 0.0426933 -0.013626 -0.0367126 0.0985095 0.0643621 -0.181049 0.159904 0.920134 -0.0124265 -0.487219 0.920134
0.13 -0.100426 0.0374173 -0.0135665 -0.0414704 0.0988214 0.0646686 -0.181049 0.159904 0.920134 -0.00737173 -0.487012 0.920134
0.133333 -0.101027 0.0281492 -0.00666997 -0.0466813 0.0939132 0.0676793 -0.0598191 0.292796 0.93149 0.177563 -0.49707 0.93149
0.136667 -0.103177 0.0207209 -0.00447307 -0.0517321 0.0916436 0.0680795 -0.0598191 0.292796 0.93149 0.182558 -0.500841 0.93149
0.14 -0.0882313 0.0519825 -0.013138 -0.0161876 0.101118 0.0669155 -0.102015 0.306884 0.916189 0.171431 -0.451111 0.916189
0.143333 -0.0900379 0.0453888 -0.00952788 -0.0203559 0.0987553 0.0686548 -0.263287 0.155569 0.916189 -0.0416217 -0.422362 0.916189
0.146667 -0.0935681 0.0406982 -0.0097459 -0.0241539 0.0991359 0.0687382 -0.263287 0.155569 0.916189 -0.0352677 -0.421557 0.916189
0.15 -0.101703 0.0249215 -0.00918859 -0.0396174 0.0969276 0.0675472 -0.202367 0.129205 0.919551 -0.0144192 -0.488328 0.919551
0.153333 -0.105276 0.0190696 -0.00915279 -0.0444235 0.0973308 0.0679022 -0.202367 0.129205 0.919551 -0.00939693 -0.488079 0.919551
0.156667 -0.108664 0.0131052 -0.00906028 -0.0492181 0.0977608 0.0683351 -0.202367 0.129205 0.919551 -0.00437052 -0.487935 0.919551
0.16 -0.108275 0.00428808 -0.0044133 -0.0543963 0.0937176 0.0697812 -0.0995586 0.2827 0.931183 0.185345 -0.501662 0.931183
0.163333 -0.0973025 0.0405504 -0.0139087 -0.0157199 0.104235 0.0686125 -0.1358 0.288788 0.917668 0.176671 -0.460743 0.917668
0.166667 -0.0977697 0.033315 -0.0117008 -0.0200332 0.101329 0.0685191 -0.1358 0.288788 0.917668 0.182198 -0.464501 0.917668
0.166667 -0.0977697 0.033315 -0.0105564 -0.0200332 0.101329 0.0696635 -0.277691 0.112834 0.917668 -0.0411283 -0.429597 0.917668
0.17 -0.100622 0.0280633 -0.0107739 -0.0238831 0.101696 0.0697366 -0.277691 0.112834 0.917668 -0.0349014 -0.428801 0.917668
0.173333 -0.103279 0.0227193 -0.0109206 -0.0277146 0.102052 0.0698718 -0.277691 0.112834 0.917668 -0.0286591 -0.428135 0.917668
0.176667 -0.109321 0.00392151 -0.0101352 -0.0450955 0.0996638 0.0687667 -0.207309 0.0942202 0.921703 -0.00778284 -0.502112 0.921703
0.18 -0.111869 -0.00266873 -0.0100347 -0.0500464 0.100086 0.0692017 -0.207309 0.0942202 0.921703 -0.00301499 -0.501999 0.921703
0.183333 -0.106898 -0.0134735 -7.56452e-05 -0.055788 0.092176 0.0728984 -0.126296 0.265244 0.933357 0.190943 -0.51566 0.933357
0.186667 -0.101128 0.0269464 -0.0103328 -0.0143476 0.103668 0.0717391 -0.180169 0.266862 0.916268 0.176192 -0.455888 0.916268
0.19 -0.100513 0.0197886 -0.00812726 -0.0186023 0.100739 0.0716261 -0.180169 0.266862 0.916268 0.181797 -0.459637 0.916268
0.193333 -0.102125 0.014063 -0.0145163 -0.0224167 0.100621 0.0651438 -0.299462 0.0733175 0.916268 -0.0356647 -0.419156 0.916268
0.196667 -0.103934 0.00852468 -0.0146646 -0.02613 0.100956 0.0652608 -0.299462 0.0733175 0.916268 -0.0292436 -0.418476 0.916268
0.2 -0.107728 -0.0165034 -0.0135521 -0.0489855 0.0973556 0.0635226 -0.229519 0.0657752 0.922 -0.00836947 -0.491319 0.922
0.203333 -0.109245 -0.023242 -0.0134491 -0.0538255 0.0978651 0.0640289 -0.229519 0.0657752 0.922 -0.00337053 -0.491196 0.922
0.206667 -0.102085 -0.0332934 -0.00233665 -0.0595195 0.0893708 0.0684165 -0.175993 0.238336 0.932033 0.182228 -0.50427 0.932033
0.21 -0.102656 0.0117983 -0.0137479 -0.0141018 0.102365 0.0672922 -0.230369 0.23169 0.914234 0.167121 -0.443032 0.914234
0.213333 -0.101086 0.00502246 -0.0116351 -0.0181932 0.0995617 0.067186 -0.230369 0.23169 0.914234 0.172963 -0.446593 0.914234
0.216667 -0.101484 -0.000975294 -0.00934806 -0.0220537 0.0990636 0.0690788 -0.30811 0.0233851 0.914234 -0.0411857 -0.417543 0.914234
0.22 -0.102541 -0.00667897 -0.00955847 -0.025775 0.0994735 0.0691928 -0.30811 0.0233851 0.914234 -0.0347632 -0.416747 0.914234
0.223333 -0.10287 -0.0262181 -0.00884839 -0.0430065 0.0970574 0.0679902 -0.231139 0.0266159 0.920212 -0.0123036 -0.496174 0.920212
0.226667 -0.103457 -0.0331671 -0.00879484 -0.0479246 0.0975024 0.068396 -0.231139 0.0266159 0.920212 -0.00743513 -0.495967 0.920212
0.23 -0.0994426 -0.0410789 -0.00358238 -0.0532184 0.0935099 0.0704477 -0.206302 0.20955 0.932732 0.182041 -0.507487 0.932732
0.233333 -0.105927 -0.00100047 -0.0138583 -0.0120674 0.105242 0.06946 -0.252668 0.196625 0.916971 0.169137 -0.454113 0.916971
0.236667 -0.103369 -0.0076382 -0.0117302 -0.0162611 0.102368 0.0693124 -0.252668 0.196625 0.916971 0.174792 -0.457714 0.916971
0.24 -0.102429 -0.0138498 -0.0133871 -0.020254 0.101357 0.0668554 -0.304073 -0.0222586 0.916971 -0.0413076 -0.423874 0.916971
0.243333 -0.102647 -0.0197385 -0.0136023 -0.0240195 0.10173 0.0669356 -0.304073 -0.0222586 0.916971 -0.0349723 -0.423075 0.916971
0.246667 -0.100284 -0.0381289 -0.0129727 -0.0402207 0.0994633 0.0657706 -0.234709 -0.00881329 0.922349 -0.0137267 -0.495733 0.922349
0.25 -0.0998683 -0.0450814 -0.0129334 -0.0450814 0.0998683 0.0661305 -0.234709 -0.00881329 0.922349 -0.00881329 -0.495497 0.922349
0.253333 -0.092734 -0.0524731 -0.00484751 -0.0505195 0.0938125 0.0694221 -0.234929 0.176838 0.933047 0.181719 -0.507502 0.933047
0.256667 -0.104429 -0.0158585 -0.0145745 -0.0114716 0.105001 0.0685532 -0.284518 0.154571 0.91513 0.16635 -0.446696 0.91513
0.26 -0.100976 -0.0219452 -0.0124729 -0.0155615 0.102155 0.0684011 -0.284518 0.154571 0.91513 0.172131 -0.45024 0.91513
0.263333 -0.0987075 -0.0278922 -0.0136239 -0.0195348 0.100695 0.0660947 -0.302424 -0.0681026 0.91513 -0.0425575 -0.417429 0.91513
0.266667 -0.0980905 -0.0336577 -0.013849 -0.0232201 0.101071 0.0661673 -0.302424 -0.0681026 0.91513 -0.0361176 -0.416605 0.91513
0.27 -0.0930653 -0.0513802 -0.0132367 -0.0393109 0.0987711 0.0649585 -0.233385 -0.0436024 0.92064 -0.0140077 -0.491844 0.92064
0.273333 -0.0916512 -0.0581422 -0.0131985 -0.0441298 0.0991616 0.0653059 -0.233385 -0.0436024 0.92064 -0.00904104 -0.491603 0.92064
0.276667 -0.0832726 -0.0643301 -0.00456245 -0.049542 0.0928347 0.068933 -0.261939 0.140731 0.931799 0.182444 -0.502886 0.931799
0.28 -0.0996381 -0.0310878 -0.013914 -0.0118668 0.103699 0.0681821 -0.303661 0.113808 0.91516 0.168692 -0.447558 0.91516
0.283333 -0.0952969 -0.0366107 -0.0117867 -0.0159973 0.100826 0.0680355 -0.303661 0.113808 0.91516 0.174455 -0.451151 0.91516
0.286667 -0.0916751 -0.0421331 -0.0115767 -0.0200858 0.0988741 0.0667 -0.289891 -0.107689 0.91516 -0.0386467 -0.417692 0.91516
0.29 -0.0901658 -0.0477373 -0.0117581 -0.0238142 0.0992048 0.0667805 -0.289891 -0.107689 0.91516 -0.0322126 -0.41695 0.91516
0.293333 -0.0833999 -0.0628329 -0.0112219 -0.0380904 0.0972247 0.0657491 -0.225659 -0.0733953 0.920376 -0.0100074 -0.491561 0.920376
0.296667 -0.0809579 -0.0692962 -0.0111386 -0.0429392 0.0975314 0.0660752 -0.225659 -0.0733953 0.920376 -0.00504006 -0.491403 0.920376
0.3 -0.0723501 -0.0743124 -0.00309716 -0.0483178 0.0917728 0.0695577 -0.280467 0.0979729 0.931991 0.179847 -0.501375 0.931991
0.303333 -0.0669401 -0.0799375 -0.000877792 -0.0534767 0.0895055 0.069982 -0.280467 0.0979729 0.931991 0.18476 -0.505193 0.931991
0.306667 -0.0887287 -0.0483806 -0.0104906 -0.0144179 0.100028 0.0686996 -0.318355 0.0647295 0.91558 0.171639 -0.449022 0.91558
0.31 -0.0839366 -0.0532153 -0.00982366 -0.0185792 0.0976322 0.0674699 -0.26664 -0.153823 0.91558 -0.0448641 -0.420306 0.91558
0.313333 -0.0816952 -0.0586077 -0.0100769 -0.0223701 0.0980232 0.0675263 -0.26664 -0.153823 0.91558 -0.0384764 -0.419433 0.91558
0.316667 -0.0754193 -0.0691083 -0.0098764 -0.0324578 0.0970078 0.0669229 -0.205878 -0.108538 0.921616 -0.0154166 -0.497401 0.921616
0.32 -0.0720962 -0.0752551 -0.00985798 -0.0373958 0.0972767 0.0671541 -0.205878 -0.108538 0.921616 -0.0105498 -0.497129 0.921616
0.323333 -0.0685823 -0.081297 -0.00978456 -0.0423246 0.0975775 0.0674657 -0.205878 -0.108538 0.921616 -0.00567848 -0.496959 0.921616
0.326667 -0.0609179 -0.0855792 -0.00548419 -0.0476176 0.0936342 0.0686442 -0.288381 0.0608525 0.932938 0.187533 -0.511218 0.932938
0.33 -0.0823753 -0.0624213 -0.0133555 -0.0150156 0.102258 0.0676 -0.316956 0.0267564 0.917859 0.176141 -0.461791 0.917859
0.333333 -0.0763421 -0.0664607 -0.0111544 -0.0193856 0.0993446 0.0674949 -0.316956 0.0267564 0.917859 0.18165 -0.465538 0.917859
0.333333 -0.0763421 -0.0664607 -0.00975397 -0.0193856 0.0993446 0.0688953 -0.23548 -0.18288 0.917859 -0.0406389 -0.431279 0.917859
0.336667 -0.0732017 -0.0715746 -0.00996721 -0.0233019 0.0996917 0.0689569 -0.23548 -0.18288 0.917859 -0.0344442 -0.430493 0.917859
0.34 -0.0698832 -0.0765647 -0.0101101 -0.0272004 0.10003 0.0690816 -0.23548 -0.18288 0.917859 -0.0282344 -0.429837 0.917859
0.343333 -0.0573119 -0.0905083 -0.00937917 -0.0436704 0.0978228 0.0680653 -0.183601 -0.130677 0.921758 -0.00724087 -0.504498 0.921758
0.346667 -0.0528528 -0.0960351 -0.00927451 -0.0486954 0.0982085 0.0684754 -0.183601 -0.130677 0.921758 -0.0025222 -0.504396 0.921758
0.35 -0.0398373 -0.0964943 0.00242858 -0.0546498 0.088947 0.0728463 -0.291563 0.0254481 0.933475 0.191964 -0.518093 0.933475
0.353333 -0.0713257 -0.0717483 -0.00762469 -0.0140262 0.100192 0.0716955 -0.321422 -0.022478 0.916345 0.176427 -0.455841 0.916345
0.356667 -0.0648172 -0.0747922 -0.00541642 -0.0183531 0.0972539 0.0715777 -0.321422 -0.022478 0.916345 0.182035 -0.459595 0.916345
0.36 -0.0606646 -0.0790898 -0.0111211 -0.0222707 0.0971567 0.065796 -0.210125 -0.222758 0.916345 -0.0376989 -0.421558 0.916345
0.363333 -0.0567736 -0.0834723 -0.0112942 -0.0260911 0.0975199 0.0659104 -0.210125 -0.222758 0.916345 -0.0313263 -0.420835 0.916345
0.366667 -0.0397379 -0.0972943 -0.0104079 -0.0457139 0.0946337 0.0645118 -0.169672 -0.167391 0.921962 -0.0108631 -0.491802 0.921962
0.37 -0.0346832 -0.102007 -0.0103334 -0.050618 0.0951119 0.0649649 -0.169672 -0.167391 0.921962 -0.00587436 -0.491627 0.921962
0.373333 -0.0243491 -0.102398 -0.00251207 -0.0561246 0.089041 0.0679801 -0.294097 -0.0329179 0.932161 0.18225 -0.504819 0.932161
0.376667 -0.0607533 -0.0818982 -0.0130688 -0.0138946 0.101021 0.0669076 -0.313898 -0.0798546 0.91507 0.168401 -0.447767 0.91507
0.38 -0.0540373 -0.0839611 -0.010945 -0.0180838 0.098196 0.066795 -0.313898 -0.0798546 0.91507 0.174158 -0.451354 0.91507
0.383333 -0.048995 -0.0872832 -0.0124347 -0.0219935 0.0976481 0.0648715 -0.177728 -0.252845 0.91507 -0.0371092 -0.417621 0.91507
0.386667 -0.044543 -0.0910063 -0.0125988 -0.0257465 0.0979966 0.0649833 -0.177728 -0.252845 0.91507 -0.0306754 -0.416911 0.91507
0.39 -0.0283563 -0.100693 -0.0118852 -0.0423351 0.0956601 0.0638471 -0.144299 -0.188943 0.920274 -0.00925214 -0.491001 0.920274
0.393333 -0.0226617 -0.104593 -0.011793 -0.0472078 0.0960449 0.064244 -0.144299 -0.188943 0.920274 -0.00427498 -0.490859 0.920274
0.396667 -0.0124421 -0.1035 -0.00384868 -0.0526652 0.089963 0.0673733 -0.287706 -0.075885 0.931405 0.183286 -0.502985 0.931405
0.4 -0.0475717 -0.090025 -0.0133207 -0.014429 0.100794 0.0664758 -0.300871 -0.126571 0.914744 0.169013 -0.444939 0.914744
0.403333 -0.0406548 -0.0910533 -0.0111879 -0.0185817 0.0979705 0.0663736 -0.300871 -0.126571 0.914744 0.174824 -0.44854 0.914744
0.406667 -0.0348692 -0.0932915 -0.00752404 -0.0225834 0.0970008 0.0692697 -0.134367 -0.274991 0.914744 -0.040261 -0.420782 0.914744
0.41 -0.0299081 -0.0963887 -0.00772639 -0.0263954 0.0974092 0.0693907 -0.134367 -0.274991 0.914744 -0.0338982 -0.420005 0.914744
0.413333 -0.0105973 -0.104283 -0.00694369 -0.044957 0.0946899 0.0680205 -0.110296 -0.20526 0.920041 -0.0119873 -0.495671 0.920041
0.416667 -0.00435637 -0.107379 -0.00688628 -0.049917 0.0951715 0.0684593 -0.110296 -0.20526 0.920041 -0.00711119 -0.495471 0.920041
0.42 0.00419556 -0.106963 -0.00211474 -0.0552066 0.0917115 0.0704915 -0.272611 -0.114129 0.932293 0.183909 -0.506735 0.932293
0.423333 -0.0370793 -0.0980462 -0.0128001 -0.0125646 0.104068 0.0695883 -0.277185 -0.158914 0.917491 0.172018 -0.457111 0.917491
0.426667 -0.0299076 -0.0980941 -0.0106418 -0.0168275 0.101162 0.0694463 -0.277185 -0.158914 0.917491 0.177619 -0.460773 0.917491
0.43 -0.023456 -0.0990939 -0.0122691 -0.0209685 0.09965 0.066622 -0.093877 -0.286908 0.917491 -0.0372169 -0.426788 0.917491
0.433333 -0.017997 -0.101428 -0.0124403 -0.0248134 0.099979 0.0667112 -0.093877 -0.286908 0.917491 -0.0309349 -0.426074 0.917491
0.436667 -0.00129108 -0.105674 -0.0118539 -0.03976 0.0979169 0.0656651 -0.080271 -0.213317 0.922821 -0.0086648 -0.502825 0.922821
0.44 0.00545079 -0.107818 -0.0117632 -0.0447585 0.0982402 0.0660118 -0.080271 -0.213317 0.922821 -0.00389315 -0.502693 0.922821
0.443333 0.0145902 -0.104865 -0.00485684 -0.0502281 0.0932024 0.0689298 -0.251619 -0.14685 0.933798 0.18465 -0.513923 0.933798
0.446667 -0.0229033 -0.102416 -0.0143683 -0.0120518 0.104251 0.0681653 -0.248826 -0.210122 0.91388 0.165883 -0.443236 0.91388
0.45 -0.0160229 -0.101437 -0.0122699 -0.0161069 0.101423 0.0680251 -0.248826 -0.210122 0.91388 0.171716 -0.446772 0.91388
0.453333 -0.00950642 -0.101089 -0.0123341 -0.0201174 0.0995225 0.066456 -0.04808 -0.309796 0.91388 -0.0435129 -0.413031 0.91388
0.456667 -0.00398436 -0.102634 -0.0125672 -0.0237627 0.0999247 0.0665414 -0.04808 -0.309796 0.91388 -0.0370013 -0.412188 0.91388
0.46 0.0167801 -0.104537 -0.0118234 -0.0422502 0.0970798 0.0650329 -0.0455984 -0.233266 0.920388 -0.013845 -0.491377 0.920388
0.463333 0.0235818 -0.105708 -0.0117831 -0.0470972 0.0975299 0.0654295 -0.0455984 -0.233266 0.920388 -0.00887284 -0.491139 0.920388
0.466667 0.0324906 -0.0999167 -0.00255009 -0.0525544 0.0909781 0.0694756 -0.225661 -0.193407 0.931764 0.180518 -0.501562 0.931764
0.47 0.0400719 -0.0980352 -0.000323475 -0.0577321 0.0887901 0.06997 -0.225661 -0.193407 0.931764 0.185423 -0.505395 0.931764
0.473333 -0.00252749 -0.101611 -0.0110699 -0.0144535 0.10061 0.068581 -0.215699 -0.243457 0.915173 0.172077 -0.448506 0.915173
0.476667 0.00404913 -0.0998684 -0.0107479 -0.0185948 0.0982055 0.0669996 -0.00197303 -0.307974 0.915173 -0.0430379 -0.419567 0.915173
0.48 0.00983312 -0.100596 -0.0109802 -0.0223636 0.0985701 0.0670559 -0.00197303 -0.307974 0.915173 -0.0366419 -0.418733 0.915173
0.483333 0.023797 -0.100187 -0.0106561 -0.0341391 0.0971511 0.0662566 -0.0115122 -0.227081 0.92237 -0.0122872 -0.503183 0.92237
0.486667 0.0308708 -0.100346 -0.0106067 -0.0391592 0.0974104 0.0665113 -0.0115122 -0.227081 0.92237 -0.00752975 -0.502976 0.92237
0.49 0.0379491 -0.100286 -0.0105036 -0.0441712 0.097705 0.0668476 -0.0115122 -0.227081 0.92237 -0.00276898 -0.502868 0.92237
0.493333 0.0457358 -0.0947138 -0.00478755 -0.0496619 0.0927155 0.0686136 -0.19885 -0.213802 0.933598 0.189723 -0.517171 0.933598
0.496667 0.0131464 -0.102198 -0.0131394 -0.0152838 0.1019 0.0675328 -0.181217 -0.262764 0.916758 0.175674 -0.459279 0.916758
0.5 0.0196246 -0.0989994 -0.0109422 -0.0196246 0.0989994 0.0674338 -0.181217 -0.262764 0.916758 0.181217 -0.463016 0.916758
0.5 0.0196246 -0.0989994 -0.00894036 -0.0196246 0.0989994 0.0694356 0.0426566 -0.298502 0.916758 -0.0426566 -0.427278 0.916758
0.503333 0.0255653 -0.0988672 -0.00917372 -0.0234892 0.0993809 0.0695043 0.0426566 -0.298502 0.916758 -0.0363958 -0.42645 0.916758
0.506667 0.0314879 -0.098519 -0.00933593 -0.0273347 0.0997512 0.0696352 0.0426566 -0.298502 0.916758 -0.0301192 -0.425754 0.916758
0.51 0.050843 -0.0943534 -0.00855926 -0.0448182 0.0973597 0.0685186 0.0231736 -0.226841 0.921395 -0.0088844 -0.501603 0.921395
0.513333 0.0578182 -0.0932821 -0.00847094 -0.0498098 0.097793 0.06895 0.0231736 -0.226841 0.921395 -0.00411075 -0.501466 0.921395
0.516667 0.0646805 -0.085825 -0.0014497 -0.055355 0.0921158 0.0714766 -0.162918 -0.242756 0.933476 0.187401 -0.514619 0.933476
0.52 0.0270676 -0.100966 -0.0116639 -0.0141998 0.103562 0.0703243 -0.136864 -0.291244 0.916133 0.172288 -0.453492 0.916133
0.523333 0.0329315 -0.096916 -0.00950044 -0.0184204 0.100687 0.0702116 -0.136864 -0.291244 0.916133 0.177942 -0.45716 0.916133
0.526667 0.0387173 -0.0955243 -0.0131423 -0.0222447 0.100643 0.0665353 0.0915254 -0.293872 0.916133 -0.0412349 -0.420265 0.916133
0.53 0.0444482 -0.0944003 -0.0133543 -0.0259721 0.101057 0.0666507 0.0915254 -0.293872 0.916133 -0.034838 -0.419468 0.916133
0.533333 0.0711117 -0.0839134 -0.012114 -0.0521112 0.0968646 0.0645719 0.066066 -0.23624 0.921051 -0.0155052 -0.484366 0.921051
0.536667 0.0776287 -0.0819824 -0.0120862 -0.056857 0.0975429 0.0651367 0.066066 -0.23624 0.921051 -0.0103748 -0.484095 0.921051
0.54 0.0830285 -0.073223 -0.00418584 -0.0622101 0.0915709 0.0683092 -0.113096 -0.276698 0.93115 0.178354 -0.497295 0.93115
0.543333 0.0412562 -0.0981802 -0.0165322 -0.0133338 0.105658 0.0671153 -0.0833611 -0.315888 0.914441 0.165239 -0.442111 0.914441
0.546667 0.0463336 -0.0934628 -0.0144397 -0.0173423 0.102866 0.0669971 -0.0833611 -0.315888 0.914441 0.171105 -0.445633 0.914441
0.55 0.0517118 -0.0908395 -0.0137485 -0.0211099 0.102373 0.0672986 0.135962 -0.279965 0.914441 -0.0427939 -0.415669 0.914441
0.553333 0.057161 -0.0889341 -0.0139753 -0.0247341 0.102786 0.0673981 0.135962 -0.279965 0.914441 -0.0363284 -0.41484 0.914441
0.556667 0.0763356 -0.0781556 -0.0131385 -0.0443052 0.0998623 0.0659206 0.0983721 -0.220741 0.91989 -0.0152583 -0.487073 0.91989
0.56 0.0825374 -0.0752768 -0.0131109 -0.0490301 0.100375 0.0663538 0.0983721 -0.220741 0.91989 -0.0102039 -0.486807 0.91989
0.563333 0.0859919 -0.0637615 -0.0021908 -0.0545642 0.0921026 0.0707251 -0.0762045 -0.290024 0.931085 0.182639 -0.499291 0.931085
0.566667 0.0533093 -0.0904046 -0.0128325 -0.0119296 0.104272 0.0697173 -0.0446517 -0.320781 0.9162 0.171265 -0.450452 0.9162
0.57 0.0577177 -0.0848645 -0.010678 -0.016091 0.101363 0.069569 -0.0446517 -0.320781 0.9162 0.176984 -0.454099 0.9162
0.573333 0.0625748 -0.0809233 -0.0121557 -0.0200676 0.100307 0.0672555 0.16885 -0.25477 0.9162 -0.0379614 -0.422062 0.9162
0.576667 0.0677384 -0.0781361 -0.0123322 -0.0238299 0.100627 0.0673326 0.16885 -0.25477 0.9162 -0.0316017 -0.421333 0.9162
0.58 0.0798159 -0.0691201 -0.0118639 -0.0366444 0.099022 0.0665299 0.117822 -0.19599 0.921947 -0.00882887 -0.50138 0.921947
0.583333 0.0856675 -0.0651814 -0.0117744 -0.0415995 0.0992825 0.0668257 0.117822 -0.19599 0.921947 -0.00404141 -0.501245 0.921947
0.586667 0.0891072 -0.0563918 -0.00535943 -0.0470066 0.0943955 0.0693717 -0.0382369 -0.288658 0.933925 0.182239 -0.512272 0.933925
0.59 0.0659734 -0.0816783 -0.0140232 -0.0119378 0.104314 0.06856 0.00531907 -0.320079 0.916179 0.167016 -0.45222 0.916179
0.593333 0.0695805 -0.0755924 -0.011918 -0.0161229 0.101468 0.0684122 0.00531907 -0.320079 0.916179 0.172699 -0.455778 0.916179
0.596667 0.0736572 -0.0706098 -0.0118014 -0.0201855 0.100018 0.0673812 0.208363 -0.224511 0.916179 -0.0429658 -0.422049 0.916179
0.6 0.0784 -0.0671585 -0.0120343 -0.0239521 0.100415 0.0674622 0.208363 -0.224511 0.916179 -0.0366051 -0.421215 0.916179
0.603333 0.0920541 -0.0530266 -0.0113631 -0.041264 0.0978931 0.066137 0.155383 -0.179251 0.920495 -0.0153916 -0.492015 0.920495
0.606667 0.0972175 -0.0484357 -0.0113407 -0.046103 0.0983451 0.0665173 0.155383 -0.179251 0.920495 -0.0104307 -0.491745 0.920495
0.61 0.0989609 -0.0389221 -0.00403089 -0.0514408 0.09307 0.0696509 0.0099315 -0.296716 0.931971 0.181482 -0.50287 0.931971
0.613333 0.0770425 -0.0718297 -0.0140361 -0.0113858 0.104716 0.0688655 0.0531568 -0.318868 0.915591 0.168115 -0.448741 0.915591
0.616667 0.0796732 -0.0653035 -0.011916 -0.0155122 0.101842 0.0687102 0.0531568 -0.318868 0.915591 0.173861 -0.452323 0.915591
0.62 0.0826648 -0.059407 -0.0136501 -0.0195932 0.0998937 0.0654339 0.239623 -0.195801 0.915591 -0.0406425 -0.41809 0.915591
0.623333 0.0867874 -0.055315 -0.013854 -0.0233053 0.100243 0.0655065 0.239623 -0.195801 0.915591 -0.0342092 -0.417306 0.915591
0.626667 0.09607 -0.0426114 -0.0133882 -0.036772 0.0984531 0.0645553 0.179863 -0.158599 0.920617 -0.0125285 -0.489362 0.920617
0.63 0.10045 -0.0373138 -0.0133312 -0.0415622 0.098768 0.0648616 0.179863 -0.158599 0.920617 -0.00751059 -0.489152 0.920617
0.633333 0.101116 -0.0280694 -0.00652002 -0.0467998 0.0939256 0.0678391 0.0578545 -0.292071 0.931894 0.178339 -0.499335 0.931894
0.636667 0.103279 -0.0206087 -0.004316 -0.0518836 0.0916475 0.0682397 0.0578545 -0.292071 0.931894 0.183293 -0.503122 0.931894
0.64 0.0883237 -0.0518916 -0.0129873 -0.0163165 0.101132 0.0670767 0.101833 -0.306826 0.9162 0.171503 -0.451297 0.9162
0.643333 0.0901308 -0.0452956 -0.00955056 -0.0204867 0.0987702 0.0686439 0.26332 -0.155694 0.9162 -0.0415446 -0.422267 0.9162
0.646667 0.0936593 -0.0406053 -0.00976763 -0.0242829 0.0991524 0.0687295 0.26332 -0.155694 0.9162 -0.0351885 -0.421463 0.9162
0.65 0.101763 -0.0248947 -0.00921352 -0.0396748 0.096961 0.0675487 0.201644 -0.129013 0.919763 -0.0141499 -0.489194 0.919763
0.653333 0.105341 -0.0190302 -0.00917527 -0.0444929 0.0973615 0.067904 0.201644 -0.129013 0.919763 -0.0091423 -0.48895 0.919763
0.656667 0.108733 -0.0130532 -0.00908047 -0.0492995 0.0977893 0.0683375 0.201644 -0.129013 0.919763 -0.00413068 -0.488811 0.919763
0.66 0.108292 -0.00417758 -0.00433602 -0.0544983 0.0936721 0.0698225 0.0987322 -0.2825 0.93133 0.185619 -0.502583 0.93133
0.663333 0.0973124 -0.0404649 -0.0138385 -0.0157982 0.104199 0.0686542 0.135776 -0.288743 0.917594 0.176645 -0.460727 0.917594
0.666667 0.0977799 -0.0332299 -0.011631 -0.020112 0.101295 0.0685622 0.135776 -0.288743 0.917594 0.182171 -0.464484 0.917594
0.666667 0.0977799 -0.0332299 -0.0105519 -0.020112 0.101295 0.0696413 0.277945 -0.113004 0.917594 -0.0411084 -0.429233 0.917594
0.67 0.10063 -0.0279827 -0.0107689 -0.0239572 0.101663 0.0697159 0.277945 -0.113004 0.917594 -0.0348751 -0.428437 0.917594
0.673333 0.103283 -0.0226432 -0.0109151 -0.0277841 0.10202 0.0698525 0.277945 -0.113004 0.917594 -0.0286265 -0.427772 0.917594
0.676667 0.109315 -0.00387732 -0.0101304 -0.0451325 0.0996391 0.068752 0.20709 -0.0942677 0.921705 -0.00764272 -0.502289 0.921705
0.68 0.111863 0.00271615 -0.0100285 -0.0500866 0.10006 0.0691874 0.20709 -0.0942677 0.921705 -0.00287859 -0.502179 0.921705
0.683333 0.106883 0.0135283 -5.14346e-05 -0.0558318 0.0921398 0.0728939 0.1265 -0.264761 0.933436 0.190419 -0.515732 0.933436
0.686667 0.101119 -0.0268969 -0.0103145 -0.0143901 0.103641 0.0717363 0.181407 -0.266448 0.916166 0.175331 -0.454827 0.916166
0.69 0.100511 -0.0197583 -0.00811787 -0.0186296 0.100726 0.0716249 0.181407 -0.266448 0.916166 0.180957 -0.458558 0.916166
0.693333 0.102141 -0.0140467 -0.0140738 -0.0224377 0.100631 0.0655939 0.300282 -0.0718786 0.916166 -0.0372993 -0.418808 0.916166
0.696667 0.103971 -0.00852151 -0.0142402 -0.0261451 0.10099 0.0657119 0.300282 -0.0718786 0.916166 -0.0308722 -0.418094 0.916166
0.7 0.107793 0.0165619 -0.0131434 -0.0490612 0.0973997 0.0639661 0.233171 -0.0646402 0.921643 -0.0105772 -0.487914 0.921643
0.703333 0.109326 0.023243 -0.0130627 -0.0538498 0.0979424 0.0644764 0.233171 -0.0646402 0.921643 -0.00551241 -0.487746 0.921643
0.706667 0.102742 0.0330172 -0.0027694 -0.0594303 0.0900781 0.0685437 0.179283 -0.237952 0.931629 0.180973 -0.500885 0.931629
0.71 0.103313 -0.0120161 -0.014166 -0.0140542 0.103055 0.067421 0.229133 -0.231742 0.914861 0.167478 -0.444712 0.914861
0.713333 0.101743 -0.00521522 -0.0120502 -0.0181558 0.100246 0.0673128 0.229133 -0.231742 0.914861 0.173296 -0.448281 0.914861
0.716667 0.102134 0.000805601 -0.0101647 -0.0220229 0.0997347 0.0687934 0.307069 -0.0242089 0.914861 -0.0401634 -0.418886 0.914861
0.72 0.10318 0.00653155 -0.0103643 -0.0257499 0.100129 0.0689057 0.307069 -0.0242089 0.914861 -0.0337589 -0.418112 0.914861
0.723333 0.103513 0.0256736 -0.00966934 -0.0425768 0.0977822 0.067743 0.232374 -0.0273124 0.92012 -0.0118228 -0.494767 0.92012
0.726667 0.10409 0.0326034 -0.00960928 -0.0474594 0.0982106 0.0681422 0.232374 -0.0273124 0.92012 -0.00692652 -0.494571 0.92012
0.73 0.0995434 0.0406154 -0.00368121 -0.0527713 0.0936681 0.070474 0.207634 -0.209343 0.932559 0.181669 -0.506055 0.932559
0.733333 0.105912 0.00114385 -0.0137949 -0.0122084 0.105212 0.0694997 0.253628 -0.196477 0.916759 0.16889 -0.453005 0.916759
0.736667 0.103356 0.00776512 -0.0116688 -0.0163865 0.102344 0.0693552 0.253628 -0.196477 0.916759 0.174565 -0.456602 0.916759
0.74 0.102419 0.0139607 -0.0132492 -0.0203641 0.10134 0.0669799 0.304982 0.0225106 0.916759 -0.0416162 -0.422814 0.916759
0.743333 0.10264 0.0198336 -0.0134671 -0.0241143 0.10172 0.0670626 0.304982 0.0225106 0.916759 -0.0352622 -0.422009 0.916759
0.746667 0.100288 0.0381749 -0.012842 -0.0402668 0.0994661 0.0659035 0.235623 0.00907472 0.921992 -0.0140072 -0.494543 0.921992
0.75 0.0998761 0.0451101 -0.0128051 -0.0451101 0.0998761 0.066265 0.235623 0.00907472 0.921992 -0.00907472 -0.494302 0.921992
0.753333 0.0928056 0.0524792 -0.0047992 -0.0505241 0.0938843 0.0695272 0.236133 -0.176234 0.932891 0.18114 -0.506162 0.932891
0.756667 0.10449 0.015902 -0.0145165 -0.0115125 0.105064 0.0686607 0.28418 -0.154585 0.915259 0.166349 -0.447137 0.915259
0.76 0.101036 0.0219951 -0.0124151 -0.0156075 0.102218 0.068509 0.28418 -0.154585 0.915259 0.172124 -0.450681 0.915259
0.763333 0.0987684 0.0279487 -0.013574 -0.019586 0.100761 0.0661964 0.302059 0.068242 0.915259 -0.042727 -0.417883 0.915259
0.766667 0.0981533 0.0337209 -0.0138013 -0.0232764 0.10114 0.0662696 0.302059 0.068242 0.915259 -0.0362944 -0.417056 0.915259
0.77 0.0931477 0.051399 -0.0131945 -0.0393192 0.0988552 0.0650673 0.233262 0.0438326 0.920671 -0.0142514 -0.491962 0.920671
0.773333 0.0917369 0.0581632 -0.0131591 -0.044138 0.0992494 0.0654148 0.233262 0.0438326 0.920671 -0.00928671 -0.491715 0.920671
0.776667 0.0834603 0.0643606 -0.00465661 -0.0495407 0.0930249 0.0689894 0.261875 -0.140634 0.931867 0.182337 -0.502987 0.931867
0.78 0.0997842 0.031201 -0.0139857 -0.0119507 0.103863 0.0682409 0.303284 -0.1139 0.915307 0.168712 -0.448063 0.915307
0.783333 0.0954412 0.0367311 -0.0118585 -0.0160851 0.100992 0.0680953 0.303284 -0.1139 0.915307 0.174467 -0.451656 0.915307
0.786667 0.0918178 0.04226 -0.0115953 -0.0201767 0.099042 0.0668144 0.289679 0.107655 0.915307 -0.0386624 -0.418023 0.915307
0.79 0.0903075 0.0478688 -0.011777 -0.0239063 0.0993748 0.0668962 0.289679 0.107655 0.915307 -0.0322328 -0.417281 0.915307
0.793333 0.0835879 0.0628795 -0.0112472 -0.0380848 0.0974183 0.065877 0.226142 0.0737451 0.920283 -0.0102144 -0.490928 0.920283
0.796667 0.0811515 0.0693347 -0.0111658 -0.0429201 0.0977278 0.0662035 0.226142 0.0737451 0.920283 -0.00523533 -0.490766 0.920283
0.8 0.0726455 0.0743648 -0.00325602 -0.0482764 0.0920699 0.069634 0.28095 -0.0972976 0.931953 0.179354 -0.500677 0.931953
0.803333 0.0672456 0.0799825 -0.00104164 -0.0534187 0.0898087 0.0700582 0.28095 -0.0972976 0.931953 0.184281 -0.504485 0.931953
0.806667 0.088911 0.0485979 -0.0106029 -0.014558 0.100275 0.0687826 0.317807 -0.0649207 0.915871 0.171628 -0.449832 0.915871
0.81 0.0841147 0.0534441 -0.00966843 -0.0187264 0.0978819 0.0678228 0.265872 0.153558 0.915871 -0.0449012 -0.421348 0.915871
0.813333 0.0818679 0.0588507 -0.00992273 -0.0225272 0.0982766 0.067881 0.265872 0.153558 0.915871 -0.0385305 -0.420475 0.915871
0.816667 0.0756546 0.0692733 -0.00973029 -0.0325128 0.0972899 0.0672923 0.206225 0.109129 0.921476 -0.0158149 -0.496733 0.921476
0.82 0.0723409 0.0754137 -0.00971589 -0.037435 0.0975656 0.067525 0.206225 0.109129 0.921476 -0.0109364 -0.496453 0.921476
0.823333 0.0688365 0.0814491 -0.00964636 -0.0423478 0.0978728 0.0678377 0.206225 0.109129 0.921476 -0.00605309 -0.496275 0.921476
0.826667 0.0616301 0.0858996 -0.00598229 -0.0475715 0.0944137 0.0687633 0.288849 -0.0600062 0.932954 0.187 -0.510424 0.932954
0.83 0.0828257 0.063008 -0.0137619 -0.0153127 0.102935 0.0677298 0.315199 -0.0284352 0.918697 0.176766 -0.464802 0.918697
0.833333 0.0767627 0.0670811 -0.0115557 -0.0197125 0.100019 0.0676275 0.315199 -0.0284352 0.918697 0.182225 -0.468562 0.918697
0.833333 0.0767627 0.0670811 -0.00935396 -0.0197125 0.100019 0.0698292 0.233055 0.181125 0.918697 -0.0403316 -0.434921 0.918697
0.836667 0.0735913 0.0722383 -0.0095662 -0.0236678 0.100369 0.0698939 0.233055 0.181125 0.918697 -0.0341993 -0.43414 0.918697
0.84 0.0702415 0.0772717 -0.00970878 -0.0276053 0.100711 0.0700223 0.233055 0.181125 0.918697 -0.028052 -0.433488 0.918697
0.843333 0.0568567 0.0920399 -0.00891421 -0.0451979 0.0982913 0.0689012 0.181925 0.129729 0.921912 -0.00737802 -0.506541 0.921912
0.846667 0.0523827 0.0975926 -0.00881268 -0.0502426 0.0987114 0.0693353 0.181925 0.129729 0.921912 -0.00269954 -0.506435 0.921912
0.85 0.0392384 0.0980105 0.00305364 -0.0562284 0.0893536 0.0737933 0.290671 -0.0272121 0.933835 0.192867 -0.520137 0.933835
0.853333 0.0718997 0.0723939 -0.00737782 -0.0141935 0.10104 0.0726133 0.320302 0.0203853 0.91675 0.177417 -0.458319 0.91675
0.856667 0.0653575 0.0754577 -0.00516018 -0.018539 0.0980906 0.0724963 0.320302 0.0203853 0.91675 0.182979 -0.462093 0.91675
0.86 0.0611931 0.0797454 -0.0121784 -0.0224389 0.0979817 0.0653919 0.21137 0.222417 0.91675 -0.036643 -0.421136 0.91675
0.863333 0.057294 0.0841129 -0.012339 -0.026236 0.0983323 0.0655088 0.21137 0.222417 0.91675 -0.0302552 -0.420436 0.91675
0.866667 0.0403022 0.0978812 -0.0114451 -0.0457725 0.0954457 0.0641175 0.172105 0.168687 0.922095 -0.0101981 -0.489233 0.922095
0.87 0.0352654 0.10256 -0.0113608 -0.0506221 0.0959144 0.0645728 0.172105 0.168687 0.922095 -0.00515356 -0.489073 0.922095
0.873333 0.0245784 0.102623 -0.00290131 -0.0561249 0.0893623 0.0678452 0.29544 0.0346673 0.931863 0.18194 -0.502399 0.931863
0.876667 0.0608635 0.0821791 -0.0134171 -0.0140123 0.101299 0.0667791 0.314847 0.0807634 0.914941 0.168442 -0.446352 0.914941
0.88 0.054162 0.084227 -0.0112918 -0.018175 0.0984753 0.0666693 0.314847 0.0807634 0.914941 0.174227 -0.44994 0.914941
0.883333 0.0491214 0.0875359 -0.012331 -0.0220686 0.0979205 0.0651909 0.178524 0.252537 0.914941 -0.0363114 -0.417214 0.914941
0.886667 0.0446661 0.0912464 -0.0124858 -0.0258103 0.0982588 0.0653039 0.178524 0.252537 0.914941 -0.0298714 -0.416521 0.914941
0.89 0.0286922 0.100806 -0.0117765 -0.0421486 0.0959616 0.0641945 0.144298 0.18713 0.920107 -0.00809791 -0.492266 0.920107
0.893333 0.0229726 0.104705 -0.0116724 -0.0470338 0.096326 0.0645871 0.144298 0.18713 0.920107 -0.00315026 -0.492148 0.920107
0.896667 0.0124705 0.103331 -0.0032105 -0.0525407 0.0898459 0.0679188 0.287157 0.0752212 0.931595 0.183251 -0.503996 0.931595
0.9 0.0477685 0.0898028 -0.0127326 -0.0141393 0.10073 0.0670132 0.300563 0.1268 0.914669 0.168629 -0.444877 0.914669
0.903333 0.0408556 0.0908351 -0.0106041 -0.0182923 0.097906 0.0669063 0.300563 0.1268 0.914669 0.17444 -0.44847 0.914669
0.906667 0.0350772 0.0930705 -0.00827247 -0.0222879 0.0969318 0.0684666 0.13489 0.27559 0.914669 -0.0401566 -0.419935 0.914669
0.91 0.0301256 0.0961596 -0.00847299 -0.026089 0.0973323 0.0685832 0.13489 0.27559 0.914669 -0.0337773 -0.419161 0.914669
0.913333 0.0109601 0.103999 -0.00769717 -0.0444993 0.0946344 0.0672231 0.111223 0.206986 0.920113 -0.0120888 -0.493771 0.920113
0.916667 0.00474369 0.107082 -0.00763928 -0.0494327 0.0951073 0.0676554 0.111223 0.206986 0.920113 -0.00717169 -0.493569 0.920113
0.92 -0.00383242 0.106582 -0.00274903 -0.0547047 0.0915524 0.0697313 0.272011 0.116514 0.932124 0.182234 -0.504801 0.932124
0.923333 0.0371225 0.0977405 -0.0133579 -0.0123846 0.103817 0.0688318 0.276516 0.160781 0.917435 0.17056 -0.455723 0.917435
0.926667 0.0299788 0.097798 -0.0112149 -0.0166321 0.100928 0.0686883 0.276516 0.160781 0.917435 0.17619 -0.459354 0.917435
0.93 0.0235351 0.0988163 -0.010813 -0.0207788 0.0994324 0.0679058 0.0917802 0.285569 0.917435 -0.0385442 -0.428847 0.917435
0.933333 0.018057 0.101181 -0.011001 -0.0246581 0.0997776 0.0679911 0.0917802 0.285569 0.917435 -0.032306 -0.428105 0.917435
0.936667 0.000465323 0.105621 -0.0103796 -0.0405008 0.0975485 0.0668477 0.077923 0.21062 0.922861 -0.00978433 -0.506252 0.922861
0.94 -0.0063165 0.1078 -0.0103043 -0.0455568 0.0979048 0.0672051 0.077923 0.21062 0.922861 -0.00508355 -0.506097 0.922861
0.943333 -0.0152806 0.105326 -0.00406759 -0.051036 0.093394 0.0698707 0.250756 0.144168 0.934337 0.184776 -0.517165 0.934337
0.946667 0.0238578 0.102828 -0.0140179 -0.0112859 0.104954 0.0690724 0.248052 0.206118 0.914953 0.166469 -0.448122 0.914953
0.95 0.0169071 0.101863 -0.0119162 -0.0153979 0.102102 0.0689164 0.248052 0.206118 0.914953 0.172217 -0.451669 0.914953
0.953333 0.0103266 0.101531 -0.0131638 -0.01946 0.100183 0.0661488 0.0470954 0.307331 0.914953 -0.043743 -0.416525 0.914953
0.956667 0.00475653 0.103093 -0.0134017 -0.0231424 0.100574 0.0662212 0.0470954 0.307331 0.914953 -0.0372868 -0.415677 0.914953
0.96 -0.0153817 0.104988 -0.0127032 -0.0410078 0.0978639 0.0647739 0.0446884 0.233093 0.921271 -0.0146834 -0.49247 0.921271
0.963333 -0.0221957 0.106173 -0.0126726 -0.0458541 0.0982997 0.0651494 0.0446884 0.233093 0.921271 -0.00971928 -0.492214 0.921271
0.966667 -0.0311656 0.100241 -0.00323474 -0.0513258 0.0915706 0.06926 0.225662 0.192271 0.932152 0.180755 -0.502981 0.932152
0.97 -0.0387679 0.09836 -0.00100637 -0.056512 0.0893534 0.069733 0.225662 0.192271 0.932152 0.185637 -0.506818 0.932152
0.973333 0.00271904 0.101814 -0.0114658 -0.0142984 0.100841 0.0683685 0.215503 0.243297 0.915229 0.171911 -0.448741 0.915229
0.976667 -0.00385873 0.100072 -0.0111738 -0.0184362 0.0984351 0.0667554 0.00252748 0.308693 0.915229 -0.0425944 -0.41882 0.915229
0.98 -0.0096328 0.100792 -0.0114005 -0.0221894 0.0987896 0.0668093 0.00252748 0.308693 0.915229 -0.0361819 -0.417995 0.915229
0.983333 -0.0237416 0.100358 -0.0110614 -0.0341018 0.0973262 0.0659899 0.0117818 0.230058 0.921911 -0.0123304 -0.499831 0.921911
0.986667 -0.0307666 0.100512 -0.0110101 -0.0390693 0.0975847 0.0662459 0.0117818 0.230058 0.921911 -0.00751028 -0.499623 0.921911
0.99 -0.037796 0.100448 -0.0109043 -0.0440286 0.0978765 0.0665826 0.0117818 0.230058 0.921911 -0.00268691 -0.499516 0.921911
0.993333 -0.0455521 0.0947538 -0.00501675 -0.04948 0.0927632 0.0684221 0.197797 0.216926 0.9331 0.188539 -0.513699 0.9331
0.996667 -0.0130765 0.102209 -0.0133374 -0.0152141 0.101912 0.0673446 0.180933 0.263462 0.916704 0.175375 -0.458544 0.916704
1 -0.0195439 0.0990146 -0.011143 -0.0195439 0.0990146 0.067245 0.180933 0.263462 0.916704 0.180933 -0.462275 0.916704


==> data/filament_verif_helicoidal_3D_fine.txt <==
z bx by bz bxi1 bxi2 bxi3 jx jy jz jxi1 jxi2 jxi3 
0 -0.0165228 0.0969056 -0.0128341 -0.0165228 0.0969056 0.0624045 0.0736691 0.25217 0.931561 0.118691 -0.463428 0.931561
0.00333333 -0.023797 0.0943083 -0.0112833 -0.0218167 0.094786 0.062583 0.141149 0.214455 0.940748 0.191075 -0.511204 0.940748
0.00666667 -0.0312212 0.09124 -0.00946991 -0.0273731 0.0924674 0.0628838 0.141149 0.214455 0.940748 0.195471 -0.5143 0.940748
0.01 -0.0184858 0.0963838 -0.0187702 -0.0123973 0.0973543 0.0566138 0.124189 0.24231 0.931198 0.184163 -0.481285 0.931198
0.0133333 -0.0245991 0.0945108 -0.0133494 -0.0166043 0.0962377 0.0613801 0.120583 0.227105 0.940545 0.18462 -0.506281 0.940545
0.0166667 -0.031752 0.0910827 -0.0116046 -0.0220573 0.0939027 0.0615948 0.120583 0.227105 0.940545 0.189118 -0.509243 0.940545
0.02 -0.0214554 0.0964015 -0.0199339 -0.00920386 0.0983304 0.0560455 0.10302 0.25104 0.931533 0.178692 -0.479429 0.931533
0.0233333 -0.028079 0.0928135 -0.0182345 -0.0142193 0.0959197 0.0561355 0.10302 0.25104 0.931533 0.183608 -0.48228 0.931533
0.0266667 -0.0329236 0.092836 -0.0136154 -0.0169804 0.0970266 0.0617383 0.102446 0.234397 0.940898 0.185574 -0.508742 0.940898
0.03 -0.0397979 0.0888015 -0.0118619 -0.0224532 0.094686 0.0619583 0.102446 0.234397 0.940898 0.190026 -0.511723 0.940898
0.0333333 -0.0303929 0.0946418 -0.0199146 -0.0100516 0.0988927 0.0565377 0.0830096 0.256926 0.931966 0.179655 -0.481857 0.931966
0.0366667 -0.036725 0.0904909 -0.0182063 -0.015091 0.0964862 0.0566409 0.0830096 0.256926 0.931966 0.184527 -0.484728 0.931966
0.04 -0.0422407 0.0884827 -0.0116941 -0.0189088 0.0962077 0.0631237 0.0849712 0.239881 0.941273 0.187449 -0.511846 0.941273
0.0433333 -0.0487904 0.0838491 -0.00992202 -0.0244444 0.0938811 0.0633761 0.0849712 0.239881 0.941273 0.191841 -0.514866 0.941273
0.0466667 -0.0381987 0.0916395 -0.0190373 -0.0100817 0.0987689 0.0573214 0.0630434 0.261514 0.93204 0.180983 -0.483836 0.93204
0.05 -0.0441834 0.0869462 -0.0173156 -0.015153 0.0963442 0.0574256 0.0630434 0.261514 0.93204 0.185815 -0.486734 0.93204
0.0533333 -0.0498096 0.0835992 -0.0121917 -0.019546 0.0953298 0.0619826 0.0655596 0.246825 0.941126 0.188569 -0.511411 0.941126
0.0566667 -0.0559372 0.0784205 -0.0104067 -0.0250938 0.0930002 0.0622462 0.0655596 0.246825 0.941126 0.192968 -0.514454 0.941126
0.06 -0.0469349 0.0861797 -0.018832 -0.0119141 0.0974057 0.0565681 0.0414456 0.267145 0.931804 0.181911 -0.482656 0.931804
0.0633333 -0.0524848 0.0809958 -0.0170989 -0.0169966 0.0950057 0.0567032 0.0414456 0.267145 0.931804 0.186764 -0.485574 0.931804
0.0666667 -0.0573342 0.0795938 -0.0122999 -0.0200037 0.0960325 0.0624362 0.0431685 0.252028 0.940946 0.18742 -0.510127 0.940946
0.07 -0.0629966 0.0739435 -0.0105267 -0.0255174 0.0937288 0.0627063 0.0431685 0.252028 0.940946 0.191843 -0.513147 0.940946
0.0733333 -0.0545137 0.0825228 -0.0190266 -0.012136 0.0981554 0.0569601 0.0184094 0.269626 0.931863 0.181411 -0.482509 0.931863
0.0766667 -0.0596116 0.0769003 -0.017299 -0.0172004 0.0957671 0.0570978 0.0184094 0.269626 0.931863 0.186267 -0.485417 0.931863
0.08 -0.0646073 0.0732624 -0.0109897 -0.0213214 0.0953252 0.0632668 0.0237742 0.253571 0.941174 0.188478 -0.512231 0.941174
0.0833333 -0.0697967 0.0671297 -0.00920635 -0.0268808 0.0930343 0.0635591 0.0237742 0.253571 0.941174 0.192861 -0.515271 0.941174
0.0866667 -0.0607232 0.0779053 -0.0187382 -0.0115834 0.0980937 0.0571744 -0.00264851 0.269284 0.931932 0.182271 -0.484175 0.931932
0.09 -0.0653681 0.0719297 -0.0117651 -0.0166502 0.0957582 0.0625983 -0.0711556 0.250741 0.931932 0.119314 -0.466049 0.931932
0.0933333 -0.0701105 0.0665537 -0.0108491 -0.0215663 0.0942325 0.0625799 0.00331738 0.254979 0.94103 0.189346 -0.512331 0.94103
0.0966667 -0.0625435 0.0774009 -0.0200576 -0.0071838 0.0992521 0.0565322 -0.0240265 0.268466 0.931996 0.17853 -0.48177 0.931996
0.1 -0.0667806 0.0711348 -0.0183619 -0.0122146 0.0968019 0.0565889 -0.0240265 0.268466 0.931996 0.183405 -0.484616 0.931996
0.103333 -0.0710571 0.0676862 -0.0130123 -0.0156761 0.0968751 0.062162 -0.0168615 0.253003 0.941367 0.18503 -0.511413 0.941367
0.106667 -0.0753158 0.0609086 -0.0112671 -0.0211913 0.094516 0.0623616 -0.0168615 0.253003 0.941367 0.189433 -0.514381 0.941367
0.11 -0.0694578 0.070929 -0.0196346 -0.00830634 0.0989258 0.0567588 -0.0432971 0.263324 0.932663 0.179563 -0.485952 0.932663
0.113333 -0.0731933 0.0642795 -0.0179307 -0.0134054 0.0964853 0.0568344 -0.0432971 0.263324 0.932663 0.18436 -0.488819 0.932663
0.116667 -0.0773038 0.0610415 -0.0130948 -0.0166032 0.097089 0.0622886 -0.0326517 0.250181 0.941889 0.18866 -0.515763 0.941889
0.12 -0.0809922 0.0538491 -0.0113123 -0.0221785 0.0946973 0.0625034 -0.0326517 0.250181 0.941889 0.19298 -0.518806 0.941889
0.123333 -0.0762505 0.0636071 -0.0192665 -0.00997534 0.0987952 0.0571072 -0.0638693 0.259712 0.932167 0.181129 -0.48582 0.932167
0.126667 -0.079399 0.0566533 -0.0175448 -0.0150753 0.0963666 0.0572098 -0.0638693 0.259712 0.932167 0.185921 -0.48872 0.932167
0.13 -0.082915 0.0515662 -0.0123384 -0.0191691 0.095742 0.0621343 -0.0566551 0.249803 0.940899 0.188788 -0.51047 0.940899
0.133333 -0.0859343 0.0441458 -0.0105501 -0.0246946 0.0934009 0.0623913 -0.0566551 0.249803 0.940899 0.193203 -0.513518 0.940899
0.136667 -0.0813704 0.0557193 -0.0192584 -0.0109899 0.0980052 0.0565574 -0.0901668 0.257341 0.931029 0.180885 -0.478782 0.931029
0.14 -0.0838614 0.048607 -0.0175338 -0.0160029 0.0955996 0.0566765 -0.0901668 0.257341 0.931029 0.185806 -0.48168 0.931029
0.143333 -0.08688 0.0431124 -0.0121433 -0.0201785 0.0948665 0.0617056 -0.0802873 0.245549 0.940183 0.188003 -0.506779 0.940183
0.146667 -0.0892433 0.0355149 -0.0103609 -0.0256677 0.0925572 0.0619794 -0.0802873 0.245549 0.940183 0.192484 -0.509812 0.940183
0.15 -0.0856126 0.0473548 -0.0190037 -0.012011 0.0970965 0.0561635 -0.110642 0.249655 0.931015 0.181936 -0.478925 0.931015
0.153333 -0.0874885 0.0400483 -0.0172674 -0.0170453 0.0946972 0.0563001 -0.110642 0.249655 0.931015 0.186854 -0.481845 0.931015
0.156667 -0.0900634 0.0342652 -0.0110368 -0.0213001 0.0939778 0.0621837 -0.0983079 0.238225 0.940292 0.189464 -0.508591 0.940292
0.16 -0.0917795 0.0264626 -0.0092394 -0.0268348 0.0916714 0.0624768 -0.0983079 0.238225 0.940292 0.193908 -0.511654 0.940292
0.163333 -0.0889682 0.0390958 -0.0181547 -0.0126468 0.0963529 0.056472 -0.128161 0.239745 0.931172 0.183681 -0.481481 0.931172
0.166667 -0.0902236 0.0316126 -0.0164009 -0.0177345 0.0939422 0.05662 -0.128161 0.239745 0.931172 0.188547 -0.484436 0.931172
0.166667 -0.0902236 0.0316126 -0.0110053 -0.0177345 0.0939422 0.0620155 -0.181056 0.190868 0.931172 0.119771 -0.463067 0.931172
0.17 -0.0921464 0.0251914 -0.0105355 -0.0223164 0.0928846 0.0618943 -0.116092 0.229851 0.940439 0.190943 -0.509955 0.940439
0.173333 -0.0931942 0.0172447 -0.00872258 -0.0278942 0.0905784 0.0622053 -0.116092 0.229851 0.940439 0.19536 -0.513048 0.940439
0.176667 -0.0913964 0.0298981 -0.0175316 -0.013858 0.0951586 0.0562363 -0.145936 0.229048 0.931491 0.185291 -0.482985 0.931491
0.18 -0.0941776 0.0260039 -0.0130539 -0.0165699 0.0962863 0.0617113 -0.134901 0.216996 0.940865 0.184377 -0.508291 0.940865
0.183333 -0.094801 0.01807 -0.0113135 -0.0220513 0.0939547 0.0619256 -0.134901 0.216996 0.940865 0.188838 -0.511248 0.940865
0.186667 -0.0942856 0.0293888 -0.0195275 -0.00944468 0.0983071 0.0564457 -0.16357 0.213857 0.932131 0.17881 -0.482374 0.932131
0.19 -0.0945052 0.0218181 -0.0178291 -0.0145038 0.0959005 0.0565399 -0.16357 0.213857 0.932131 0.183674 -0.485227 0.932131
0.193333 -0.0969336 0.0175465 -0.0123996 -0.0173423 0.0969703 0.0629284 -0.148224 0.205174 0.941572 0.186145 -0.512843 0.941572
0.196667 -0.0968897 0.00951668 -0.0106429 -0.0228765 0.0946301 0.0631548 -0.148224 0.205174 0.941572 0.190521 -0.515834 0.941572
0.2 -0.0973082 0.022069 -0.0194927 -0.00908097 0.0993653 0.0572757 -0.178865 0.199419 0.932367 0.179447 -0.484483 0.932367
0.203333 -0.0968941 0.0144742 -0.0177889 -0.0141491 0.0969421 0.0573631 -0.178865 0.199419 0.932367 0.184271 -0.487348 0.932367
0.206667 -0.0980452 0.00881681 -0.0125268 -0.0178743 0.0968045 0.0626995 -0.163412 0.193845 0.941573 0.188265 -0.513768 0.941573
0.21 -0.0973034 0.000797425 -0.0107471 -0.023426 0.0944447 0.0629348 -0.163412 0.193845 0.941573 0.192622 -0.516803 0.941573
0.213333 -0.0986954 0.0133454 -0.0195969 -0.0095444 0.0991352 0.0570172 -0.194824 0.185283 0.931965 0.18094 -0.483922 0.931965
0.216667 -0.0976241 0.0058148 -0.0178758 -0.0146095 0.0966998 0.0571123 -0.194824 0.185283 0.931965 0.185769 -0.486819 0.931965
0.22 -0.0963711 -0.00195217 -0.0116322 -0.0199757 0.0942983 0.0617705 -0.1809 0.181026 0.940843 0.189392 -0.511112 0.940843
0.223333 -0.0949374 -0.00984619 -0.00983769 -0.0255409 0.0919658 0.0620422 -0.1809 0.181026 0.940843 0.193792 -0.514172 0.940843
0.226667 -0.0973632 0.00295433 -0.018843 -0.0113005 0.0967503 0.056024 -0.211558 0.170092 0.931493 0.18238 -0.48141 0.931493
0.23 -0.0956393 -0.00442684 -0.0171037 -0.0163787 0.0943303 0.0561498 -0.211558 0.170092 0.931493 0.187253 -0.484338 0.931493
0.233333 -0.0964356 -0.00969857 -0.0116379 -0.0197257 0.0948935 0.06221 -0.195556 0.164037 0.940855 0.188168 -0.511107 0.940855
0.236667 -0.0943642 -0.017443 -0.0098571 -0.025278 0.0925736 0.062477 -0.195556 0.164037 0.940855 0.192569 -0.514142 0.940855
0.24 -0.0977178 -0.00519734 -0.0186886 -0.0113228 0.0971987 0.0565239 -0.222305 0.151789 0.932053 0.182576 -0.484578 0.932053
0.243333 -0.0953824 -0.0124549 -0.0169496 -0.0164382 0.0947771 0.0566499 -0.222305 0.151789 0.932053 0.187392 -0.487509 0.932053
0.246667 -0.0952526 -0.0182194 -0.0114263 -0.0202102 0.0948502 0.0624116 -0.20598 0.148312 0.941332 0.189459 -0.514063 0.941332
0.25 -0.0925224 -0.025807 -0.00963344 -0.025807 0.0925224 0.0626868 -0.20598 0.148312 0.941332 0.193806 -0.517124 0.941332
0.253333 -0.0967998 -0.0139506 -0.0184015 -0.0119203 0.0970707 0.0567416 -0.233477 0.13302 0.932062 0.182926 -0.485343 0.932062
0.256667 -0.0939379 -0.0209771 -0.010787 -0.017025 0.0947339 0.0628077 -0.252386 0.0638529 0.932062 0.119412 -0.466493 0.932062
0.26 -0.0926719 -0.0271251 -0.0108903 -0.0212526 0.0941922 0.0624926 -0.21903 0.130103 0.941136 0.189084 -0.512525 0.941136
0.263333 -0.0981437 -0.0154575 -0.019927 -0.00719088 0.099093 0.0565409 -0.244809 0.112946 0.932065 0.178081 -0.481486 0.932065
0.266667 -0.0948426 -0.0222564 -0.0182361 -0.0122208 0.0966494 0.0565979 -0.244809 0.112946 0.932065 0.182963 -0.484324 0.932065
0.27 -0.0944394 -0.0274477 -0.0135069 -0.0153949 0.0971349 0.0618534 -0.227222 0.112462 0.941499 0.185555 -0.511897 0.941499
0.273333 -0.0906908 -0.0345308 -0.0117561 -0.020912 0.0947622 0.0620482 -0.227222 0.112462 0.941499 0.189951 -0.514877 0.941499
0.276667 -0.0961729 -0.0249095 -0.0198459 -0.00852204 0.0989802 0.0565998 -0.250459 0.0939609 0.932535 0.179482 -0.485065 0.932535
0.28 -0.0922853 -0.0314566 -0.0181421 -0.0136069 0.0965451 0.0566787 -0.250459 0.0939609 0.932535 0.184297 -0.48793 0.932535
0.283333 -0.0900455 -0.0372687 -0.0116716 -0.0177328 0.0958264 0.0627965 -0.233976 0.0963025 0.941619 0.188352 -0.514484 0.941619
0.286667 -0.0856693 -0.0440418 -0.00989147 -0.0233155 0.0934628 0.0630308 -0.233976 0.0963025 0.941619 0.192694 -0.517521 0.941619
0.29 -0.0930625 -0.0331143 -0.0190525 -0.00893028 0.098374 0.0569472 -0.257456 0.0744931 0.932218 0.181233 -0.485262 0.932218
0.293333 -0.0886152 -0.0393096 -0.0173292 -0.0140311 0.095922 0.0570335 -0.257456 0.0744931 0.932218 0.186037 -0.488164 0.932218
0.296667 -0.0854861 -0.0450749 -0.0114166 -0.0184428 0.0948656 0.0623478 -0.242799 0.0759189 0.941275 0.188346 -0.512567 0.941275
0.3 -0.0805667 -0.0514312 -0.00963496 -0.0240174 0.0925166 0.0625944 -0.242799 0.0759189 0.941275 0.192723 -0.515605 0.941275
0.303333 -0.0886057 -0.0413469 -0.0186042 -0.00990761 0.0972748 0.0565984 -0.264694 0.0521129 0.931904 0.181301 -0.483029 0.931904
0.306667 -0.0836654 -0.0471171 -0.0168783 -0.0149986 0.0948418 0.0567014 -0.264694 0.0521129 0.931904 0.186147 -0.485934 0.931904
0.31 -0.0817218 -0.0522062 -0.0119216 -0.0184563 0.0952014 0.0621013 -0.248902 0.0546856 0.941177 0.187959 -0.511693 0.941177
0.313333 -0.0762978 -0.0581187 -0.0101437 -0.024011 0.092858 0.0623476 -0.248902 0.0546856 0.941177 0.192352 -0.514723 0.941177
0.316667 -0.0841938 -0.0496682 -0.0184009 -0.0111295 0.0971167 0.0567393 -0.26808 0.0299384 0.931881 0.181425 -0.483118 0.931881
0.32 -0.0787858 -0.0550052 -0.0166737 -0.0162248 0.0947076 0.0568622 -0.26808 0.0299384 0.931881 0.186269 -0.486025 0.931881
0.323333 -0.0767332 -0.0598928 -0.0118414 -0.0195284 0.0953612 0.0623562 -0.252714 0.0346728 0.941098 0.188905 -0.511982 0.941098
0.326667 -0.0708191 -0.0653284 -0.010053 -0.025084 0.0930265 0.0626196 -0.252714 0.0346728 0.941098 0.193291 -0.515032 0.941098
0.33 -0.079607 -0.0572869 -0.0184586 -0.0118499 0.0973583 0.056902 -0.270334 0.00764486 0.931456 0.18195 -0.482305 0.931456
0.333333 -0.0737705 -0.0621385 -0.0167249 -0.0169283 0.0949564 0.057036 -0.270334 0.00764486 0.931456 0.186804 -0.485224 0.931456
0.333333 -0.0737705 -0.0621385 -0.0118227 -0.0169283 0.0949564 0.0619382 -0.255232 -0.0627498 0.931456 0.11829 -0.463105 0.931456
0.336667 -0.0691315 -0.0670307 -0.0113266 -0.0215237 0.0938563 0.0618114 -0.256335 0.014948 0.940714 0.191038 -0.511114 0.940714
0.34 -0.0627632 -0.0719252 -0.0095135 -0.0270983 0.0915322 0.0621086 -0.256335 0.014948 0.940714 0.195436 -0.514209 0.940714
0.343333 -0.0726409 -0.0641895 -0.0181976 -0.0132659 0.0960261 0.056208 -0.272061 -0.0137271 0.93122 0.184128 -0.481134 0.93122
0.346667 -0.0681357 -0.0685459 -0.0118419 -0.0174004 0.0950697 0.0620288 -0.256557 -0.00898388 0.94056 0.1845 -0.506712 0.94056
0.35 -0.0615883 -0.0730326 -0.0100988 -0.022884 0.0927535 0.0622577 -0.256557 -0.00898388 0.94056 0.188989 -0.509672 0.94056
0.353333 -0.072358 -0.066126 -0.0190566 -0.0089238 0.097615 0.0563597 -0.268165 -0.0353867 0.931808 0.178979 -0.480792 0.931808
0.356667 -0.0659234 -0.0700816 -0.017355 -0.0139744 0.0951948 0.0564462 -0.268165 -0.0353867 0.931808 0.183871 -0.483649 0.931808
0.36 -0.0628825 -0.0742583 -0.0120326 -0.0171342 0.0957858 0.0623754 -0.252848 -0.0269265 0.941201 0.185912 -0.511018 0.941201
0.363333 -0.0559263 -0.0782168 -0.0102771 -0.0226664 0.0934444 0.0625997 -0.252848 -0.0269265 0.941201 0.19032 -0.514005 0.941201
0.366667 -0.0666766 -0.0724713 -0.0189245 -0.00924133 0.0980432 0.0568361 -0.262564 -0.0549701 0.932187 0.17989 -0.484175 0.932187
0.37 -0.0598904 -0.0759025 -0.0172154 -0.0143327 0.0956171 0.0569276 -0.262564 -0.0549701 0.932187 0.184718 -0.487049 0.932187
0.373333 -0.0556318 -0.0797302 -0.0122405 -0.0180415 0.0955317 0.0620161 -0.249708 -0.046703 0.941319 0.186837 -0.512008 0.941319
0.376667 -0.0483489 -0.0830936 -0.0104754 -0.0235936 0.0931961 0.0622554 -0.249708 -0.046703 0.941319 0.191227 -0.515014 0.941319
0.38 -0.0594549 -0.0782341 -0.0190644 -0.0102142 0.0977299 0.0565025 -0.257868 -0.0773981 0.932089 0.180042 -0.48306 0.932089
0.383333 -0.0524158 -0.0810726 -0.0173527 -0.0152956 0.0953217 0.0566099 -0.257868 -0.0773981 0.932089 0.184891 -0.485939 0.932089
0.386667 -0.0490431 -0.0848528 -0.0123242 -0.0183192 0.0962789 0.0625199 -0.244229 -0.0679349 0.941468 0.185991 -0.512198 0.941468
0.39 -0.0415103 -0.0876062 -0.0105687 -0.0238581 0.0939614 0.0627628 -0.244229 -0.0679349 0.941468 0.190379 -0.515186 0.941468
0.393333 -0.0529243 -0.0836642 -0.0191235 -0.0104914 0.0984409 0.0570031 -0.249553 -0.097986 0.93237 0.17977 -0.48442 0.93237
0.396667 -0.0456593 -0.0859192 -0.0174159 -0.0155777 0.0960428 0.0571142 -0.249553 -0.097986 0.93237 0.184595 -0.487292 0.93237
0.4 -0.041078 -0.0891536 -0.0127373 -0.0191704 0.0962718 0.0621424 -0.238061 -0.0860216 0.941637 0.187542 -0.513817 0.941637
0.403333 -0.0333086 -0.0912626 -0.0109658 -0.0247335 0.0939498 0.0623992 -0.238061 -0.0860216 0.941637 0.191899 -0.516837 0.941637
0.406667 -0.0448468 -0.0882591 -0.019418 -0.011488 0.0983307 0.056672 -0.241025 -0.117097 0.932349 0.181014 -0.48529 0.932349
0.41 -0.0373978 -0.0898901 -0.0176972 -0.0165895 0.0959355 0.0567995 -0.241025 -0.117097 0.932349 0.18582 -0.488188 0.932349
0.413333 -0.0317766 -0.0924279 -0.0116048 -0.0206995 0.0955207 0.0627719 -0.231422 -0.104059 0.94151 0.189548 -0.51435 0.94151
0.416667 -0.0238361 -0.0938583 -0.00981109 -0.0262864 0.0932017 0.0630542 -0.231422 -0.104059 0.94151 0.193891 -0.517412 0.94151
0.42 -0.0365403 -0.0915843 -0.0187357 -0.0121006 0.0978593 0.0570218 -0.231937 -0.135804 0.932164 0.182874 -0.485319 0.932164
0.423333 -0.029024 -0.0926195 -0.0116401 -0.017189 0.0955264 0.0625713 -0.181478 -0.186031 0.932164 0.11969 -0.467122 0.932164
0.426667 -0.0222446 -0.0941775 -0.0109707 -0.0219498 0.0942466 0.0624877 -0.222307 -0.123838 0.941279 0.189552 -0.513295 0.941279
0.43 -0.0346697 -0.0931171 -0.0197937 -0.00827729 0.0990165 0.056668 -0.220265 -0.155139 0.931998 0.17829 -0.481776 0.931998
0.433333 -0.0271259 -0.0936567 -0.0181007 -0.0133129 0.0965928 0.0567425 -0.220265 -0.155139 0.931998 0.183164 -0.484618 0.931998
0.436667 -0.0224994 -0.0959453 -0.0129736 -0.0164389 0.0971673 0.062462 -0.210938 -0.14223 0.941296 0.184832 -0.510218 0.941296
0.44 -0.0145178 -0.0962407 -0.0112296 -0.0219302 0.0948267 0.0626734 -0.210938 -0.14223 0.941296 0.189259 -0.513182 0.941296
0.443333 -0.0271041 -0.0961664 -0.0200936 -0.00811669 0.0995828 0.0567953 -0.206351 -0.173261 0.931951 0.178056 -0.481575 0.931951
0.446667 -0.0195457 -0.096075 -0.018403 -0.0131374 0.0971589 0.0568666 -0.206351 -0.173261 0.931951 0.182934 -0.484412 0.931951
0.45 -0.0130435 -0.0967442 -0.0118688 -0.0174905 0.0960399 0.0627516 -0.198719 -0.159628 0.941137 0.18515 -0.509731 0.941137
0.453333 -0.00507049 -0.096364 -0.0101208 -0.0229982 0.0937167 0.0629811 -0.198719 -0.159628 0.941137 0.189585 -0.512703 0.941137
0.456667 -0.0189699 -0.097374 -0.0196557 -0.00791471 0.0988883 0.0566901 -0.191679 -0.190222 0.931853 0.1785 -0.481062 0.931853
0.46 -0.0114511 -0.0966422 -0.0179597 -0.0129426 0.0964538 0.0567589 -0.191679 -0.190222 0.931853 0.183387 -0.483909 0.931853
0.463333 -0.00574012 -0.0975388 -0.0136896 -0.0166846 0.0962724 0.0610705 -0.184149 -0.175632 0.941258 0.184668 -0.510005 0.941258
0.466667 0.00217541 -0.0965005 -0.0119472 -0.0221915 0.0939395 0.0612869 -0.184149 -0.175632 0.941258 0.189099 -0.512967 0.941258
0.47 -0.00832665 -0.0981089 -0.0197555 -0.0102046 0.0979314 0.0559658 -0.174965 -0.204382 0.932191 0.178621 -0.482535 0.932191
0.473333 -0.000873879 -0.0967528 -0.0180593 -0.0152737 0.0955436 0.0560727 -0.174965 -0.204382 0.932191 0.183483 -0.485384 0.932191
0.476667 0.00296989 -0.0992306 -0.0141498 -0.0174339 0.0977322 0.0617679 -0.169484 -0.188003 0.941628 0.18571 -0.512587 0.941628
0.48 0.0108105 -0.097524 -0.0123978 -0.0229482 0.0954001 0.0619948 -0.169484 -0.188003 0.941628 0.190092 -0.515569 0.941628
0.483333 0.000922569 -0.0998444 -0.019956 -0.0113541 0.099201 0.0567961 -0.158105 -0.215641 0.932604 0.179771 -0.485413 0.932604
0.486667 0.00827945 -0.097857 -0.0182493 -0.0164389 0.096821 0.0569203 -0.158105 -0.215641 0.932604 0.184579 -0.488285 0.932604
0.49 0.0145095 -0.0974183 -0.0112551 -0.0205979 0.096315 0.0637268 -0.15714 -0.197453 0.941832 0.18995 -0.516558 0.941832
0.493333 0.0222418 -0.0950032 -0.00945865 -0.0262006 0.0939884 0.0640068 -0.15714 -0.197453 0.941832 0.194252 -0.519628 0.941832
0.496667 0.00912149 -0.0991762 -0.0188539 -0.0111965 0.0989634 0.0577081 -0.142614 -0.226072 0.932228 0.182903 -0.487102 0.932228
0.5 0.016312 -0.0965348 -0.0171133 -0.016312 0.0965348 0.0578303 -0.142614 -0.226072 0.932228 0.187668 -0.490039 0.932228
0.5 0.016312 -0.0965348 -0.0116624 -0.016312 0.0965348 0.0632813 -0.0746224 -0.249144 0.932228 0.119676 -0.466967 0.932228
0.503333 0.0238016 -0.0936897 -0.00986547 -0.0218343 0.0941676 0.0635266 -0.142662 -0.210884 0.941267 0.192538 -0.515204 0.941267
0.506667 0.0312841 -0.0905986 -0.00803886 -0.0274627 0.0918292 0.0638289 -0.142662 -0.210884 0.941267 0.196859 -0.518329 0.941267
0.51 0.0173363 -0.0962503 -0.018033 -0.0112585 0.0971489 0.0571381 -0.12497 -0.240055 0.931386 0.18481 -0.48373 0.931386
0.513333 0.0230316 -0.0951344 -0.0152942 -0.0149902 0.096728 0.0597339 -0.119397 -0.227277 0.940556 0.183453 -0.506019 0.940556
0.516667 0.0301821 -0.0917237 -0.0135624 -0.0204291 0.0943761 0.059922 -0.119397 -0.227277 0.940556 0.187956 -0.508956 0.940556
0.52 0.021952 -0.0959953 -0.0206995 -0.00974747 0.0979896 0.0550444 -0.101261 -0.252182 0.931417 0.177084 -0.477986 0.931417
0.523333 0.0285576 -0.0924333 -0.0190169 -0.0147483 0.0956135 0.0551434 -0.101261 -0.252182 0.931417 0.182029 -0.480803 0.931417
0.526667 0.0329324 -0.0934305 -0.0148327 -0.01689 0.0976142 0.060968 -0.102287 -0.23379 0.941 0.185321 -0.509392 0.941
0.53 0.0398167 -0.0893981 -0.0130825 -0.0223599 0.0952755 0.061186 -0.102287 -0.23379 0.941 0.189761 -0.512367 0.941
0.533333 0.0314445 -0.0946052 -0.0205153 -0.0110878 0.0990756 0.0561276 -0.0826866 -0.256473 0.931957 0.179244 -0.482225 0.931957
0.536667 0.0377831 -0.090459 -0.0188119 -0.0161284 0.0966968 0.0562473 -0.0826866 -0.256473 0.931957 0.184109 -0.485087 0.931957
0.54 0.0435457 -0.0878102 -0.0113533 -0.0203401 0.0958809 0.0632826 -0.0856126 -0.240225 0.941095 0.188147 -0.511535 0.941095
0.543333 0.0500885 -0.083168 -0.00957313 -0.0258778 0.0935741 0.0635584 -0.0856126 -0.240225 0.941095 0.192543 -0.514569 0.941095
0.546667 0.0386443 -0.091575 -0.0192213 -0.0105269 0.098836 0.0572104 -0.0625359 -0.263176 0.931589 0.180956 -0.481752 0.931589
0.55 0.0445999 -0.086891 -0.0174983 -0.0155662 0.0964204 0.0573214 -0.0625359 -0.263176 0.931589 0.185824 -0.48465 0.931589
0.553333 0.0503234 -0.083138 -0.0114932 -0.0201829 0.0950633 0.0625072 -0.0637184 -0.24852 0.940714 0.187368 -0.508888 0.940714
0.556667 0.056422 -0.0779881 -0.00971956 -0.0256988 0.092764 0.0627811 -0.0637184 -0.24852 0.940714 0.191813 -0.511907 0.940714
0.56 0.046177 -0.0868326 -0.0189923 -0.0109691 0.0977338 0.0566142 -0.040703 -0.267903 0.931801 0.1815 -0.481677 0.931801
0.563333 0.0517158 -0.0816596 -0.0172631 -0.0160305 0.0953197 0.0567335 -0.040703 -0.267903 0.931801 0.186372 -0.484586 0.931801
0.566667 0.056647 -0.079948 -0.011757 -0.0192318 0.0960765 0.0629757 -0.0432619 -0.250555 0.941265 0.186922 -0.511756 0.941265
0.57 0.0623342 -0.0742946 -0.00999074 -0.0247686 0.0937644 0.0632335 -0.0432619 -0.250555 0.941265 0.191316 -0.514765 0.941265
0.573333 0.0533908 -0.0833669 -0.018861 -0.0107549 0.0984121 0.0572561 -0.0194553 -0.267387 0.93241 0.181379 -0.485399 0.93241
0.576667 0.0585268 -0.0777258 -0.0171362 -0.0158566 0.0959962 0.0573717 -0.0194553 -0.267387 0.93241 0.186183 -0.488305 0.93241
0.58 0.0635376 -0.0741879 -0.0113613 -0.0199382 0.0956208 0.0630555 -0.0249655 -0.251869 0.941681 0.188727 -0.514685 0.941681
0.583333 0.0687567 -0.0680346 -0.0095771 -0.0255278 0.093298 0.0633255 -0.0249655 -0.251869 0.941681 0.193066 -0.51773 0.941681
0.586667 0.0602604 -0.0781313 -0.0186616 -0.0110705 0.0980473 0.0571905 0.00227587 -0.268117 0.932223 0.181999 -0.48559 0.932223
0.59 0.0649241 -0.0721494 -0.0119238 -0.0161576 0.0957058 0.0623755 0.0716762 -0.250444 0.932223 0.11873 -0.466244 0.932223
0.593333 0.0696733 -0.0667857 -0.0110209 -0.0210738 0.0941838 0.0623469 -0.00304888 -0.254624 0.941264 0.188937 -0.512658 0.941264
0.596667 0.0623799 -0.0772561 -0.0199943 -0.00713212 0.0990398 0.05643 0.02527 -0.268656 0.932009 0.177618 -0.480914 0.932009
0.6 0.0666143 -0.0710081 -0.0183081 -0.0121546 0.0966017 0.056486 0.02527 -0.268656 0.932009 0.182511 -0.483742 0.932009
0.603333 0.0708976 -0.0678463 -0.0134153 -0.0154523 0.0969062 0.0617721 0.0176683 -0.253184 0.941434 0.1845 -0.510832 0.941434
0.606667 0.0751543 -0.0610801 -0.0116755 -0.0209582 0.09455 0.061968 0.0176683 -0.253184 0.941434 0.188917 -0.513789 0.941434
0.61 0.0695937 -0.0706028 -0.0197419 -0.00861891 0.0987611 0.0565401 0.0449532 -0.263897 0.932552 0.178647 -0.484369 0.932552
0.613333 0.0733198 -0.0639785 -0.0180469 -0.0136979 0.0963401 0.0566208 0.0449532 -0.263897 0.932552 0.183476 -0.487217 0.932552
0.616667 0.0773644 -0.0602381 -0.0120757 -0.0171858 0.0965325 0.0629084 0.0346538 -0.249982 0.941831 0.187036 -0.514527 0.941831
0.62 0.0810553 -0.0530755 -0.0103104 -0.0227541 0.0941766 0.063133 0.0346538 -0.249982 0.941831 0.191381 -0.517536 0.941831
0.623333 0.0755829 -0.0643758 -0.0191531 -0.00896054 0.0988773 0.0572346 0.0649407 -0.259231 0.932402 0.180038 -0.485595 0.932402
0.626667 0.0787402 -0.0574357 -0.0174435 -0.0140554 0.0964434 0.0573208 0.0649407 -0.259231 0.932402 0.184839 -0.488472 0.932402
0.63 0.0822535 -0.052228 -0.0122029 -0.0182338 0.0957127 0.0622021 0.0563388 -0.247876 0.94141 0.187625 -0.512412 0.94141
0.633333 0.0853046 -0.0447984 -0.0104293 -0.0237882 0.0933696 0.0624443 0.0563388 -0.247876 0.94141 0.192008 -0.515435 0.94141
0.636667 0.0807602 -0.0563931 -0.0191719 -0.0100811 0.0979835 0.0565835 0.0888606 -0.255146 0.931749 0.180112 -0.481758 0.931749
0.64 0.0832882 -0.0492551 -0.0174583 -0.0151382 0.0955711 0.0566882 0.0888606 -0.255146 0.931749 0.184982 -0.484638 0.931749
0.643333 0.0866047 -0.0446533 -0.0123949 -0.0187999 0.0956078 0.0619569 0.0786978 -0.243386 0.940949 0.187333 -0.509957 0.940949
0.646667 0.0890045 -0.0370253 -0.0106226 -0.0243203 0.0932803 0.062208 0.0786978 -0.243386 0.940949 0.191759 -0.512974 0.940949
0.65 0.0855561 -0.0483459 -0.0190118 -0.011176 0.0976334 0.0565275 0.109145 -0.247525 0.931791 0.181131 -0.481984 0.931791
0.653333 0.0874678 -0.0410099 -0.017287 -0.0162438 0.0952291 0.0566503 0.109145 -0.247525 0.931791 0.185997 -0.484885 0.931791
0.656667 0.0905429 -0.0364404 -0.0116766 -0.0197537 0.0955809 0.0627006 0.0963543 -0.236165 0.941076 0.188867 -0.51196 0.941076
0.66 0.0922935 -0.0286015 -0.00988865 -0.0253043 0.0932514 0.0629673 0.0963543 -0.236165 0.941076 0.193253 -0.515009 0.941076
0.663333 0.0896385 -0.0406283 -0.0185087 -0.0116832 0.0977201 0.0571217 0.127203 -0.237782 0.931739 0.182526 -0.483754 0.931739
0.666667 0.0909256 -0.0331253 -0.0167697 -0.0167754 0.0953066 0.0572528 0.127203 -0.237782 0.931739 0.187354 -0.486684 0.931739
0.666667 0.0909256 -0.0331253 -0.0114111 -0.0167754 0.0953066 0.0626114 0.179959 -0.189161 0.931739 0.118869 -0.465306 0.931739
0.67 0.0930463 -0.0270465 -0.0112972 -0.0211244 0.0945668 0.0623673 0.113517 -0.228867 0.941041 0.19135 -0.513147 0.941041
0.673333 0.0941113 -0.0190558 -0.00948226 -0.0267141 0.0922303 0.0626575 0.113517 -0.228867 0.941041 0.19571 -0.516248 0.941041
0.676667 0.09234 -0.0316178 -0.0182514 -0.0127372 0.0967684 0.0566989 0.146518 -0.228102 0.931381 0.18418 -0.482801 0.931381
0.68 0.094171 -0.0260505 -0.0141352 -0.0165249 0.0963003 0.0606386 0.136045 -0.217873 0.940623 0.184671 -0.506697 0.940623
0.683333 0.0947806 -0.018136 -0.0123901 -0.0219827 0.0939629 0.0608519 0.136045 -0.217873 0.940623 0.189162 -0.509659 0.940623
0.686667 0.0943022 -0.0284292 -0.0200565 -0.0103358 0.0979505 0.0556858 0.166939 -0.214602 0.931427 0.178157 -0.478439 0.931427
0.69 0.0945084 -0.0209153 -0.0183622 -0.0153443 0.0955711 0.0557944 0.166939 -0.214602 0.931427 0.183092 -0.48128 0.931427
0.693333 0.0968134 -0.016541 -0.0125969 -0.0182429 0.0965072 0.0624188 0.152169 -0.205761 0.940849 0.185285 -0.508385 0.940849
0.696667 0.0967587 -0.00857685 -0.0108464 -0.0237209 0.0941973 0.0626597 0.152169 -0.205761 0.940849 0.189743 -0.51136 0.940849
0.7 0.0971546 -0.0208449 -0.0195225 -0.0101978 0.098841 0.0568971 0.180717 -0.200275 0.932032 0.179673 -0.4822 0.932032
0.703333 0.0967271 -0.0132808 -0.0178143 -0.0152432 0.0964373 0.0570028 0.180717 -0.200275 0.932032 0.184539 -0.48507 0.932032
0.706667 0.0983772 -0.00827722 -0.0124455 -0.0184833 0.0969791 0.0629444 0.164562 -0.19393 0.941361 0.188028 -0.512475 0.941361
0.71 0.0976336 -0.000277033 -0.0106674 -0.0240122 0.0946352 0.0631891 0.164562 -0.19393 0.941361 0.192408 -0.515506 0.941361
0.713333 0.0989748 -0.0124153 -0.019298 -0.0105137 0.0991948 0.0574087 0.194389 -0.185702 0.93205 0.181452 -0.484316 0.93205
0.716667 0.0978975 -0.00487736 -0.0175715 -0.0155833 0.0967723 0.0575193 0.194389 -0.185702 0.93205 0.186274 -0.487224 0.93205
0.72 0.0974081 0.00209019 -0.0118557 -0.0203056 0.0952911 0.0623255 0.181231 -0.180387 0.941023 0.188712 -0.511045 0.941023
0.723333 0.095984 0.00998138 -0.0100688 -0.0258487 0.0929752 0.0626014 0.181231 -0.180387 0.941023 0.193117 -0.514091 0.941023
0.726667 0.098355 -0.00249352 -0.0189089 -0.0119012 0.0976642 0.0566891 0.21167 -0.169489 0.931658 0.181776 -0.481515 0.931658
0.73 0.0966402 0.00488788 -0.0171765 -0.0169616 0.0952655 0.0568235 0.21167 -0.169489 0.931658 0.18665 -0.48443 0.931658
0.733333 0.0978429 0.00979356 -0.0124513 -0.0199673 0.0962832 0.0624757 0.196093 -0.163939 0.941019 0.188022 -0.510709 0.941019
0.736667 0.0957729 0.0175319 -0.0106718 -0.0254845 0.09397 0.0627449 0.196093 -0.163939 0.941019 0.192434 -0.513741 0.941019
0.74 0.099003 0.00572796 -0.0192616 -0.0119331 0.0984479 0.05694 0.223484 -0.151403 0.932017 0.182116 -0.483399 0.932017
0.743333 0.0966731 0.0129678 -0.0175268 -0.0170047 0.0960453 0.0570743 0.223484 -0.151403 0.932017 0.186956 -0.48632 0.932017
0.746667 0.0958135 0.0192732 -0.0109011 -0.0212755 0.0953889 0.0634021 0.206705 -0.148601 0.941282 0.18973 -0.513294 0.941282
0.75 0.0930791 0.0268496 -0.00910453 -0.0268496 0.0930791 0.0636938 0.206705 -0.148601 0.941282 0.194092 -0.516361 0.941282
0.753333 0.0977997 0.0137719 -0.0185406 -0.0117207 0.0980667 0.0573579 0.233275 -0.133714 0.932125 0.183619 -0.485609 0.932125
0.756667 0.0949272 0.0208021 -0.0112478 -0.0168087 0.095715 0.0630901 0.25214 -0.0648472 0.932125 0.120398 -0.466829 0.932125
0.76 0.0927345 0.0275388 -0.0104272 -0.0216616 0.0942807 0.0630435 0.218746 -0.131099 0.941163 0.190061 -0.512891 0.941163
0.763333 0.0984457 0.0153293 -0.019765 -0.00703781 0.0993831 0.0569184 0.244792 -0.113757 0.931985 0.178884 -0.481509 0.931985
0.766667 0.0951328 0.0221275 -0.0180651 -0.0120622 0.0969246 0.0569726 0.244792 -0.113757 0.931985 0.183764 -0.484363 0.931985
0.77 0.0939846 0.0277077 -0.0127731 -0.0157098 0.0967162 0.0622807 0.228125 -0.111909 0.941336 0.185112 -0.510807 0.941336
0.773333 0.0902444 0.0347757 -0.0110265 -0.0212194 0.0943564 0.0624809 0.228125 -0.111909 0.941336 0.189528 -0.513777 0.941336
0.776667 0.0961977 0.0243232 -0.0196054 -0.00793977 0.0989069 0.0567558 0.251637 -0.0931517 0.932202 0.178865 -0.483513 0.932202
0.78 0.0923229 0.0308493 -0.0179073 -0.0130033 0.0964682 0.0568253 0.251637 -0.0931517 0.932202 0.183706 -0.486366 0.932202
0.783333 0.0908653 0.0363069 -0.0134404 -0.0166215 0.0964283 0.0614364 0.235774 -0.0944824 0.941407 0.186935 -0.512184 0.941407
0.786667 0.0865164 0.0430513 -0.0116743 -0.0221578 0.0940614 0.0616518 0.235774 -0.0944824 0.941407 0.191323 -0.515193 0.941407
0.79 0.0927337 0.0338691 -0.0197393 -0.00974311 0.0982432 0.0561992 0.259219 -0.0726762 0.931974 0.1799 -0.482914 0.931974
0.793333 0.0883139 0.0400359 -0.0180291 -0.0148117 0.0958271 0.0562984 0.259219 -0.0726762 0.931974 0.18475 -0.48579 0.931974
0.796667 0.0853634 0.0457218 -0.0111489 -0.0190977 0.0949351 0.0627006 0.243932 -0.0758357 0.94107 0.188584 -0.511301 0.94107
0.8 0.0804461 0.0520594 -0.00936357 -0.0246522 0.092596 0.0629575 0.243932 -0.0758357 0.94107 0.192984 -0.514344 0.94107
0.803333 0.0887983 0.0415689 -0.0185868 -0.0100539 0.0975296 0.0568185 0.265569 -0.0522635 0.931739 0.181723 -0.482126 0.931739
0.806667 0.0838565 0.0473245 -0.0168555 -0.0151264 0.0950932 0.0569235 0.265569 -0.0522635 0.931739 0.186586 -0.485039 0.931739
0.81 0.0816676 0.0524616 -0.0123056 -0.0187137 0.095245 0.0617633 0.249916 -0.0537656 0.940948 0.187466 -0.510236 0.940948
0.813333 0.0762582 0.0583569 -0.010532 -0.0242459 0.0929138 0.0620136 0.249916 -0.0537656 0.940948 0.191886 -0.513256 0.940948
0.816667 0.0839316 0.0501393 -0.0186182 -0.0116664 0.0970688 0.0565111 0.268332 -0.0299041 0.931884 0.181496 -0.482876 0.931884
0.82 0.0785241 0.0554726 -0.01689 -0.0167591 0.0946699 0.0566426 0.268332 -0.0299041 0.931884 0.186345 -0.485785 0.931884
0.823333 0.0767078 0.0603261 -0.0118498 -0.0199278 0.0955312 0.0624977 0.252253 -0.0346541 0.941161 0.188686 -0.512436 0.941161
0.826667 0.0707937 0.065769 -0.0100642 -0.0254863 0.0932082 0.0627673 0.252253 -0.0346541 0.941161 0.193064 -0.515481 0.941161
0.83 0.0797842 0.0575517 -0.0186174 -0.0119966 0.0976411 0.0569675 0.269347 -0.00833583 0.931682 0.182091 -0.483676 0.931682
0.833333 0.0739361 0.0624199 -0.0168832 -0.0170892 0.0952405 0.0571037 0.269347 -0.00833583 0.931682 0.18692 -0.486598 0.931682
0.833333 0.0739361 0.0624199 -0.0114567 -0.0170892 0.0952405 0.0625302 0.254339 0.0623968 0.931682 0.11816 -0.464228 0.931682
0.836667 0.0698307 0.0672805 -0.0114196 -0.0213751 0.0945838 0.0622701 0.255438 -0.01514 0.940919 0.190748 -0.512137 0.940919
0.84 0.0634583 0.0721901 -0.00961059 -0.0269494 0.092261 0.0625641 0.255438 -0.01514 0.940919 0.195128 -0.515226 0.940919
0.843333 0.0736094 0.064258 -0.0184781 -0.012787 0.0968707 0.0565532 0.271318 0.0138539 0.931286 0.183614 -0.481734 0.931286
0.846667 0.0688053 0.0686254 -0.0125107 -0.0170836 0.0956649 0.0618019 0.256772 0.00917886 0.940591 0.184464 -0.506448 0.940591
0.85 0.0622605 0.0731093 -0.0107678 -0.0225509 0.0933423 0.062025 0.256772 0.00917886 0.940591 0.188959 -0.509407 0.940591
0.853333 0.0726692 0.066434 -0.0195013 -0.00898099 0.0980491 0.0562512 0.268822 0.0364902 0.931607 0.178488 -0.479447 0.931607
0.856667 0.0662522 0.0703783 -0.0178042 -0.0140026 0.0956368 0.056338 0.268822 0.0364902 0.931607 0.183405 -0.482294 0.931607
0.86 0.0632945 0.0745469 -0.0125975 -0.0170939 0.0962872 0.0621937 0.253813 0.0287253 0.940979 0.18513 -0.508956 0.940979
0.863333 0.0563664 0.0784894 -0.0108491 -0.0225851 0.0939557 0.0624165 0.253813 0.0287253 0.940979 0.189579 -0.511928 0.940979
0.866667 0.0668248 0.0728989 -0.0193164 -0.0094599 0.0984394 0.0567591 0.263238 0.0559059 0.932256 0.17965 -0.4831 0.932256
0.87 0.0600518 0.0763207 -0.0176092 -0.0145271 0.096021 0.0568535 0.263238 0.0559059 0.932256 0.1845 -0.48597 0.932256
0.873333 0.0562235 0.0802149 -0.0119936 -0.0179738 0.0962936 0.062845 0.249308 0.0454036 0.941604 0.187499 -0.513422 0.941604
0.876667 0.0489192 0.0835864 -0.0102222 -0.0235309 0.0939471 0.0630825 0.249308 0.0454036 0.941604 0.191864 -0.516441 0.941604
0.88 0.0602007 0.078649 -0.0189174 -0.00995454 0.0985429 0.0572615 0.257246 0.0756484 0.932327 0.180798 -0.484945 0.932327
0.883333 0.0531339 0.0814983 -0.0171987 -0.0150469 0.0961186 0.057364 0.257246 0.0756484 0.932327 0.185611 -0.487838 0.932327
0.886667 0.0483747 0.0849461 -0.0120732 -0.0188861 0.0959128 0.0625171 0.244982 0.0674067 0.94143 0.186904 -0.512077 0.94143
0.89 0.0408345 0.0876883 -0.0103074 -0.0244311 0.0935939 0.0627695 0.244982 0.0674067 0.94143 0.191294 -0.515085 0.94143
0.893333 0.0527315 0.0835675 -0.0191168 -0.0105825 0.0982454 0.0568639 0.250589 0.0986247 0.93212 0.180173 -0.483083 0.93212
0.896667 0.0454781 0.0858057 -0.0174037 -0.0156534 0.0958428 0.0569766 0.250589 0.0986247 0.93212 0.185022 -0.485964 0.93212
0.9 0.0410282 0.0890692 -0.012524 -0.019161 0.0961743 0.0622804 0.238554 0.0866855 0.941466 0.187542 -0.512859 0.941466
0.903333 0.0332702 0.09117 -0.0107516 -0.0247121 0.0938519 0.062537 0.238554 0.0866855 0.941466 0.191916 -0.51588 0.941466
0.906667 0.0450987 0.0880873 -0.0193522 -0.0111831 0.098327 0.0567203 0.24147 0.117675 0.93213 0.181054 -0.484394 0.93213
0.91 0.0376603 0.0897106 -0.0176302 -0.0162717 0.0959246 0.0568428 0.24147 0.117675 0.93213 0.185876 -0.487293 0.93213
0.913333 0.0319866 0.0922122 -0.0118403 -0.0204082 0.0954449 0.0624641 0.231626 0.10554 0.94127 0.188944 -0.512793 0.94127
0.916667 0.0240702 0.0936384 -0.0100521 -0.0259738 0.0931283 0.0627417 0.231626 0.10554 0.94127 0.193315 -0.515844 0.94127
0.92 0.0367193 0.0913736 -0.01894 -0.0118422 0.0977609 0.0567295 0.232166 0.137374 0.931943 0.182308 -0.483664 0.931943
0.923333 0.0292272 0.0924049 -0.0118788 -0.0169096 0.0954304 0.0622453 0.181313 0.186598 0.931943 0.119271 -0.466526 0.931943
0.926667 0.0232481 0.0943723 -0.0119625 -0.0211376 0.0948673 0.0619334 0.222202 0.124595 0.941225 0.189119 -0.512622 0.941225
0.93 0.0342639 0.0934394 -0.0200517 -0.00878169 0.0991353 0.0565256 0.220166 0.154538 0.932187 0.178465 -0.482507 0.932187
0.933333 0.0267093 0.0939812 -0.0183573 -0.0138254 0.0967198 0.0566082 0.220166 0.154538 0.932187 0.183327 -0.485352 0.932187
0.936667 0.0224625 0.0965137 -0.0136768 -0.0166932 0.097677 0.0621627 0.211812 0.140899 0.941404 0.186159 -0.51119 0.941404
0.94 0.0144602 0.0967966 -0.0119186 -0.0221885 0.0953224 0.0623777 0.211812 0.140899 0.941404 0.190567 -0.514182 0.941404
0.943333 0.0253943 0.0967229 -0.0199249 -0.00991325 0.0995084 0.0569937 0.20731 0.171053 0.932237 0.179738 -0.483531 0.932237
0.946667 0.0178004 0.0966184 -0.018217 -0.0149643 0.0970981 0.0570942 0.20731 0.171053 0.932237 0.18458 -0.486402 0.932237
0.95 0.0120929 0.0978879 -0.0120308 -0.018748 0.0968338 0.0632602 0.200051 0.157444 0.941315 0.187101 -0.511534 0.941315
0.953333 0.00408591 0.0974887 -0.0102624 -0.0242658 0.0945087 0.0635093 0.200051 0.157444 0.941315 0.1915 -0.514546 0.941315
0.956667 0.0172167 0.0984263 -0.0193957 -0.00988633 0.0994304 0.0574617 0.192949 0.188164 0.931929 0.18028 -0.482761 0.931929
0.96 0.00966684 0.0976761 -0.0176811 -0.0149279 0.0970114 0.0575618 0.192949 0.188164 0.931929 0.185132 -0.485645 0.931929
0.963333 0.00340405 0.0980815 -0.0126229 -0.0190829 0.0962674 0.0622492 0.185306 0.175818 0.941039 0.185742 -0.509392 0.941039
0.966667 -0.00450631 0.0970259 -0.010868 -0.0245807 0.0939688 0.0625041 0.185306 0.175818 0.941039 0.190182 -0.512376 0.941039
0.97 0.0079206 0.0989137 -0.0196663 -0.0107543 0.0986459 0.0566304 0.175799 0.205764 0.931707 0.179158 -0.48065 0.931707
0.973333 0.000493515 0.0975448 -0.0179626 -0.0157808 0.0962611 0.056745 0.175799 0.205764 0.931707 0.184051 -0.48351 0.931707
0.976667 -0.00352796 0.0998 -0.0145438 -0.0180692 0.098214 0.0617747 0.16975 0.190035 0.941199 0.185655 -0.510208 0.941199
0.98 -0.0113339 0.0980892 -0.0127905 -0.0235384 0.0958952 0.0620111 0.16975 0.190035 0.941199 0.190081 -0.51319 0.941199
0.983333 -0.00106139 0.100489 -0.0205318 -0.0115596 0.0998278 0.0567117 0.158169 0.218101 0.931986 0.179547 -0.482485 0.931986
0.986667 -0.00837524 0.0985007 -0.0188252 -0.0165882 0.0974544 0.0568382 0.158169 0.218101 0.931986 0.184407 -0.485353 0.931986
0.99 -0.0147576 0.0978128 -0.0118907 -0.0208702 0.0966932 0.0633948 0.156605 0.201167 0.941184 0.189151 -0.512387 0.941184
0.993333 -0.0224281 0.0954057 -0.0100999 -0.0264036 0.0943828 0.0636783 0.156605 0.201167 0.941184 0.19353 -0.515442 0.941184
0.996667 -0.0093935 0.0995389 -0.0194198 -0.011476 0.0993203 0.0574298 0.142087 0.229731 0.931561 0.182266 -0.482942 0.931561
1 -0.0165228 0.0969056 -0.017683 -0.0165228 0.0969056 0.0575556 0.142087 0.229731 0.931561 0.187108 -0.485868 0.931561


==> data/filament_verif_helicoidal_3D_transverse.txt <==
z bx by bz bxi1 bxi2 bxi3 bx_2D by_2D bz_2D bxi1_2D bxi2_2D bxi3_2D
0 0.000723449 0.0822487 -0.00717761 0.000723449 0.0822487 0.0579372 0.00184958 0.0867585 -0.00672616 0.00184958 0.0867585 0.0619589
0.00333333 -0.00592584 0.0908878 -0.00488115 -0.00402113 0.0909919 0.0671555 0.000895391 0.0867883 -0.00673365 0.00271275 0.0867505 0.0619451
0.00666667 0.0151708 0.0904241 -0.0118626 0.0189441 0.0897095 0.0591588 -5.92043e-05 0.0867781 -0.00673819 0.00357474 0.0867044 0.0619041
0.01 0.00826128 0.0907912 -0.0124391 0.0139458 0.0900934 0.0588861 -0.00101253 0.0867279 -0.00673977 0.00443515 0.0866203 0.0618359
0.0133333 0.0013655 0.0909397 -0.0129562 0.00897035 0.0905065 0.0586962 -0.00196293 0.0866378 -0.0067384 0.00529362 0.0864982 0.0617407
0.0166667 -0.00492031 0.0861523 -0.00382076 0.00411201 0.0861946 0.0644179 -0.00290872 0.0865081 -0.00673407 0.00614977 0.0863382 0.0616183
0.02 -0.011498 0.086217 -0.0044702 -0.000601462 0.0869783 0.0643889 -0.00384824 0.0863388 -0.00672678 0.00700323 0.0861403 0.0614689
0.0233333 0.00591639 0.0875422 -0.010631 0.0186414 0.0857388 0.0572468 -0.00477985 0.0861304 -0.00671655 0.00785361 0.0859046 0.0612925
0.0266667 -0.000636791 0.08728 -0.0112375 0.0139277 0.0861639 0.0569769 -0.00570192 0.0858831 -0.00670337 0.00870054 0.0856313 0.0610893
0.03 -0.00715442 0.0868075 -0.0117831 0.00923841 0.0866105 0.0567848 -0.00661282 0.0855974 -0.00668725 0.00954366 0.0853203 0.0608593
0.0333333 -0.0128777 0.083331 -0.00363443 0.00472917 0.0841875 0.0630152 -0.00751096 0.0852738 -0.0066682 0.0103826 0.084972 0.0606026
0.0366667 -0.0191355 0.0827612 -0.00427491 0.000268648 0.0849442 0.0629738 -0.00839477 0.0849129 -0.00664622 0.011217 0.0845864 0.0603192
0.04 -0.00171199 0.0857607 -0.0104685 0.0196696 0.0834922 0.0556306 -0.00926268 0.0845153 -0.00662132 0.0120464 0.0841637 0.0600095
0.0433333 -0.00799792 0.0848586 -0.0110667 0.0151169 0.0838834 0.0553423 -0.0101132 0.0840817 -0.00659352 0.0128706 0.083704 0.0596734
0.0466667 -0.014166 0.083844 -0.00554485 0.0106721 0.0843599 0.0612413 -0.0109448 0.0836129 -0.00656283 0.0136891 0.0832077 0.0593111
0.05 -0.0201803 0.0828336 -0.00620538 0.00640437 0.0850155 0.0610998 -0.011756 0.0831097 -0.00652926 0.0145017 0.0826748 0.0589228
0.0533333 -0.00410333 0.0872869 -0.0120866 0.0248307 0.0837811 0.0542414 -0.0125455 0.0825729 -0.00649283 0.0153078 0.0821057 0.0585087
0.0566667 -0.0101298 0.0859529 -0.0127091 0.0204663 0.0840931 0.0538659 -0.0133118 0.0820035 -0.00645355 0.0161073 0.0815006 0.0580689
0.06 -0.0160848 0.0844269 -0.0132707 0.0161243 0.0844193 0.0535625 -0.0140535 0.0814026 -0.00641144 0.0168997 0.0808597 0.0576037
0.0633333 -0.0201471 0.078508 -0.00290234 0.0118502 0.080181 0.0605754 -0.0147695 0.0807711 -0.00636651 0.0176846 0.0801833 0.0571131
0.0666667 -0.0259072 0.0769145 -0.00355559 0.00761655 0.0808023 0.0604141 -0.0154584 0.0801102 -0.0063188 0.0184618 0.0794718 0.0565976
0.07 -0.00866407 0.0834563 -0.00984901 0.0276945 0.0792025 0.0528541 -0.016119 0.079421 -0.00626831 0.019231 0.0787254 0.0560571
0.0733333 -0.0143747 0.0815514 -0.0104589 0.0233851 0.079438 0.0524307 -0.0167501 0.0787048 -0.00621507 0.0199916 0.0779445 0.0554922
0.0766667 -0.0184171 0.0766273 -0.00415904 0.0191798 0.07644 0.0563571 -0.0173507 0.0779628 -0.00615911 0.0207435 0.0771294 0.0549028
0.08 -0.0237135 0.0747328 -0.00481862 0.0152225 0.0769129 0.0560719 -0.0179198 0.0771962 -0.00610044 0.0214864 0.0762805 0.0542894
0.0833333 -0.00991802 0.0816523 -0.0102884 0.0322369 0.075672 0.0496197 -0.0184562 0.0764065 -0.0060391 0.0222198 0.0753981 0.0536522
0.0866667 -0.0151224 0.0794913 -0.0109132 0.0282435 0.0758279 0.0491183 -0.0189591 0.0755951 -0.00597511 0.0229434 0.0744826 0.0529914
0.09 -0.0202286 0.0771681 -0.0114802 0.0242692 0.0759942 0.0486829 -0.0194275 0.0747633 -0.0059085 0.023657 0.0735345 0.0523074
0.0933333 -0.0236168 0.072552 -0.0046641 0.0204787 0.0734994 0.053524 -0.0198607 0.0739126 -0.0058393 0.0243602 0.0725541 0.0516005
0.0966667 -0.0283989 0.0702534 -0.005287 0.0167749 0.0738961 0.0532152 -0.0202579 0.0730445 -0.00576753 0.0250527 0.0715419 0.0508709
0.1 -0.0160699 0.0779901 -0.010498 0.0328406 0.072541 0.0469314 -0.0206185 0.0721605 -0.00569324 0.0257342 0.0704983 0.050119
0.103333 -0.0207484 0.0754594 -0.0110979 0.029096 0.0726502 0.0464179 -0.0209416 0.0712622 -0.00561645 0.0264045 0.0694238 0.0493451
0.106667 -0.0218191 0.0684269 -0.00298417 0.0254038 0.0671786 0.0501999 -0.0212269 0.0703512 -0.00553719 0.0270631 0.0683188 0.0485496
0.11 -0.0261503 0.0659505 -0.00361845 0.0218893 0.0674846 0.0498078 -0.0214738 0.069429 -0.00545551 0.0277099 0.0671839 0.0477327
0.113333 -0.0150345 0.0745654 -0.008595 0.0373415 0.0662695 0.0438693 -0.0216818 0.0684973 -0.00537143 0.0283445 0.0660195 0.046895
0.116667 -0.0192234 0.0718972 -0.00920355 0.0338229 0.066293 0.0432794 -0.0218507 0.0675577 -0.005285 0.0289667 0.0648261 0.0460366
0.12 -0.0233001 0.0691045 -0.00976066 0.0303203 0.066325 0.0427476 -0.02198 0.0666119 -0.00519625 0.0295762 0.0636043 0.0451581
0.123333 -0.0240069 0.0630863 -0.00274198 0.0269869 0.0618702 0.0462395 -0.0220697 0.0656615 -0.00510522 0.0301727 0.0623547 0.0442598
0.126667 -0.027728 0.0604101 -0.00332693 0.0237611 0.0620776 0.0458188 -0.0221194 0.0647081 -0.00501195 0.030756 0.0610776 0.0433421
0.13 -0.0180794 0.0694793 -0.00801316 0.038272 0.0607411 0.0400745 -0.0221292 0.0637535 -0.00491648 0.0313258 0.0597738 0.0424053
0.133333 -0.0216426 0.0666629 -0.00858041 0.0350585 0.0606898 0.0394665 -0.022099 0.0627993 -0.00481886 0.0318819 0.0584437 0.0414499
0.136667 -0.0210074 0.0602487 -0.00179608 0.0318813 0.0552702 0.0419603 -0.0220289 0.0618473 -0.00471912 0.032424 0.057088 0.0404764
0.14 -0.0242056 0.0575964 -0.00237469 0.0289496 0.0553641 0.041456 -0.0219189 0.060899 -0.00461731 0.0329518 0.0557073 0.0394851
0.143333 -0.0164936 0.0664673 -0.00656908 0.041845 0.0542119 0.0363495 -0.0217694 0.0599561 -0.00451348 0.0334652 0.0543021 0.0384765
0.146667 -0.0195193 0.0637309 -0.00713403 0.0389622 0.0540793 0.0356796 -0.0215805 0.0590203 -0.00440767 0.0339639 0.0528731 0.037451
0.15 -0.0224339 0.0609103 -0.00765511 0.0360911 0.0539516 0.0350574 -0.0213526 0.0580933 -0.00429992 0.0344477 0.051421 0.0364091
0.153333 -0.0209027 0.0552064 -0.00239705 0.0334032 0.0486713 0.0361351 -0.021086 0.0571766 -0.00419029 0.0349164 0.0499462 0.0353512
0.156667 -0.0234297 0.052631 -0.00290567 0.0308716 0.0486407 0.0356022 -0.0207813 0.0562719 -0.00407882 0.0353698 0.0484496 0.0342778
0.16 -0.017656 0.0607453 -0.00651594 0.0418284 0.0474564 0.0310544 -0.020439 0.0553807 -0.00396556 0.0358077 0.0469317 0.0331894
0.163333 -0.0199975 0.0581419 -0.00700531 0.0393732 0.0472243 0.0303813 -0.0200597 0.0545047 -0.00385056 0.0362299 0.0453932 0.0320864
0.166667 -0.0222328 0.0554741 -0.00745339 0.0369256 0.0469913 0.0297487 -0.019644 0.0536453 -0.00373387 0.0366362 0.0438348 0.0309694
0.166667 -0.0148653 0.0512204 -0.00503787 0.0369256 0.0384839 0.0254292 -0.019644 0.0536453 -0.00373387 0.0366362 0.0438348 0.0309694
0.17 -0.0233683 0.0526273 -0.0055439 0.0348599 0.0458312 0.0307398 -0.0191927 0.052804 -0.00361554 0.0370264 0.0422572 0.0298387
0.173333 -0.0185186 0.0607704 -0.00875555 0.0452753 0.0445659 0.0265265 -0.0187066 0.0519824 -0.00349563 0.0374003 0.0406611 0.028695
0.176667 -0.0203086 0.0582818 -0.00912376 0.0431738 0.0441048 0.0257932 -0.0181864 0.0511819 -0.00337419 0.0377579 0.0390471 0.0275387
0.18 -0.0220004 0.0557446 -0.00945538 0.0410719 0.0436415 0.0250948 -0.0176333 0.0504039 -0.00325126 0.0380989 0.037416 0.0263703
0.183333 -0.0165509 0.0502432 -0.00473692 0.0391676 0.0355557 0.0234119 -0.017048 0.0496497 -0.00312691 0.0384232 0.0357685 0.0251903
0.186667 -0.0179669 0.0482364 -0.00513477 0.0375049 0.0352554 0.0227763 -0.0164316 0.0489207 -0.00300119 0.0387306 0.0341052 0.0239993
0.19 -0.0162063 0.052487 -0.00712972 0.0428352 0.03439 0.0200962 -0.0157853 0.0482181 -0.00287415 0.0390211 0.0324271 0.0227978
0.193333 -0.0174693 0.0506302 -0.00753637 0.0413655 0.0340219 0.0193981 -0.0151101 0.0475432 -0.00274585 0.0392944 0.0307347 0.0215862
0.196667 -0.0186494 0.0487426 -0.00790922 0.0398982 0.0336419 0.0187244 -0.0144073 0.0468972 -0.00261634 0.0395505 0.0290288 0.0203652
0.2 -0.0136605 0.0451026 -0.00347584 0.0386739 0.0269293 0.0178436 -0.013678 0.0462811 -0.00248569 0.0397893 0.0273102 0.0191353
0.203333 -0.0146195 0.0435611 -0.0038354 0.0374764 0.0265861 0.0172123 -0.0129235 0.0456962 -0.00235395 0.0400106 0.0255796 0.0178969
0.206667 -0.0134813 0.0474994 -0.00555591 0.0421243 0.0257582 0.0148364 -0.0121452 0.0451434 -0.00222118 0.0402143 0.0238378 0.0166507
0.21 -0.0143523 0.0460685 -0.00592878 0.0410519 0.0253582 0.0141468 -0.0113445 0.0446236 -0.00208743 0.0404004 0.0220855 0.0153973
0.213333 -0.00932197 0.0433453 -0.00224373 0.0400714 0.0189736 0.0127773 -0.0105227 0.0441378 -0.00195276 0.0405688 0.0203236 0.014137
0.216667 -0.00997769 0.0422477 -0.00256079 0.03925 0.0185434 0.0121197 -0.00968123 0.0436869 -0.00181724 0.0407194 0.0185527 0.0128706
0.22 -0.00957711 0.044845 -0.00375158 0.0422561 0.0178106 0.0103487 -0.00882165 0.0432716 -0.00168092 0.0408521 0.0167737 0.0115985
0.223333 -0.01018 0.0438905 -0.00408751 0.0415782 0.017357 0.00965371 -0.00794543 0.0428926 -0.00154387 0.0409669 0.0149873 0.0103213
0.226667 -0.0107345 0.0429278 -0.00440186 0.0408992 0.0168904 0.00896993 -0.00705411 0.0425507 -0.00140613 0.0410638 0.0131944 0.00903961
0.23 -0.00538302 0.0414563 -0.00187403 0.0404547 0.0105364 0.00646746 -0.00614926 0.0422464 -0.00126779 0.0411426 0.0113957 0.00775394
0.233333 -0.00576073 0.0408847 -0.00211906 0.0400586 0.0100028 0.00579996 -0.00523245 0.0419803 -0.00112888 0.0412034 0.00959193 0.00646487
0.236667 -0.00584212 0.0421575 -0.00278842 0.0415208 0.00934928 0.00461323 -0.00430531 0.0417528 -0.000989479 0.0412461 0.00778399 0.00517296
0.24 -0.00620723 0.0417655 -0.00305396 0.0412933 0.00881746 0.00392666 -0.00336945 0.0415643 -0.000849644 0.0412707 0.00597265 0.00387879
0.243333 -0.00134265 0.0412303 -0.00174427 0.041138 0.00306802 0.000684626 -0.00242652 0.0414152 -0.000709437 0.0412772 0.00415868 0.00258291
0.246667 -0.00158688 0.0412225 -0.00193733 0.0411802 0.00244983 2.15959e-06 -0.00147818 0.0413056 -0.000568918 0.0412656 0.00234289 0.00128591
0.25 -0.00187394 0.0408057 -0.00202602 0.0408057 0.00187394 -0.000542464 -0.000526075 0.0412359 -0.00042815 0.0412359 0.000526075 -1.16661e-05
0.253333 -0.0021524 0.0409912 -0.00224492 0.0410273 0.00129347 -0.00122091 0.00042811 0.0412062 -0.000287194 0.0411882 -0.00129097 -0.00130923
0.256667 -0.00242157 0.0411768 -0.00245329 0.0412421 0.000695137 -0.00190297 0.00138271 0.0412164 -0.000146112 0.0411223 -0.00310746 -0.00260623
0.26 0.00353344 0.0419551 -0.0012337 0.0416504 -0.00616085 -0.00611113 0.00233604 0.0412665 -4.96589e-06 0.0410384 -0.00492257 -0.00390208
0.263333 0.00331972 0.0425504 -0.00136793 0.0421234 -0.0068686 -0.00680567 0.00328643 0.0413566 0.000136182 0.0409366 -0.00673553 -0.00519621
0.266667 0.00308462 0.0394595 -0.000645699 0.0389209 -0.00719236 -0.00633976 0.00423222 0.0414864 0.000277271 0.0408167 -0.00854554 -0.00648807
0.27 0.00277268 0.0402691 -0.000817348 0.0396041 -0.00779787 -0.00699078 0.00517174 0.0416556 0.000418238 0.040679 -0.0103518 -0.00777709
0.273333 0.00731781 0.0418335 -0.000355127 0.0403157 -0.0133505 -0.0109244 0.00610336 0.0418641 0.000559021 0.0405234 -0.0121535 -0.00906269
0.276667 0.00704673 0.0429581 -0.000427814 0.0411814 -0.0141121 -0.0116001 0.00702542 0.0421114 0.000699559 0.04035 -0.0139499 -0.0103443
0.28 0.00724499 0.0393413 0.00059684 0.0372868 -0.0144885 -0.0108734 0.00793632 0.042397 0.000839791 0.040159 -0.0157402 -0.0116214
0.283333 0.00683724 0.0406538 0.000485785 0.0383438 -0.0151402 -0.0115004 0.00883446 0.0427206 0.000979654 0.0399503 -0.0175235 -0.0128934
0.286667 0.00639851 0.0419597 0.000372345 0.0393899 -0.015811 -0.0121449 0.00971827 0.0430815 0.00111909 0.0397241 -0.0192992 -0.0141597
0.29 0.0123322 0.0450607 0.000506711 0.0405781 -0.0231509 -0.0178215 0.0105862 0.0434791 0.00125803 0.0394805 -0.0210664 -0.0154199
0.293333 0.0118654 0.0467506 0.000495993 0.0418376 -0.0240005 -0.0185047 0.0114367 0.0439127 0.00139642 0.0392195 -0.0228244 -0.0166732
0.296667 0.0129037 0.0406667 0.00231977 0.0352015 -0.024107 -0.0167653 0.0122683 0.0443815 0.0015342 0.0389414 -0.0245723 -0.0179193
0.3 0.0122307 0.0425705 0.00226203 0.0367075 -0.0247871 -0.0173614 0.0130795 0.0448848 0.0016713 0.0386462 -0.0263095 -0.0191575
0.303333 0.0153464 0.0458171 0.000526318 0.0382216 -0.0295605 -0.0228762 0.013869 0.0454215 0.00180768 0.038334 -0.0280352 -0.0203872
0.306667 0.0146357 0.0480422 0.000593603 0.0399275 -0.0304639 -0.0235241 0.0146353 0.0459909 0.00194325 0.038005 -0.0297485 -0.0216081
0.31 0.0166603 0.0410919 0.00285448 0.0320732 -0.0306173 -0.0213846 0.015377 0.0465918 0.00207798 0.0376593 -0.0314488 -0.0228194
0.313333 0.0157051 0.0434924 0.00287242 0.0340081 -0.031332 -0.0219325 0.016093 0.0472233 0.0022118 0.0372972 -0.0331353 -0.0240208
0.316667 0.0146835 0.045865 0.00287615 0.0359275 -0.0320691 -0.0225123 0.0167819 0.0478842 0.00234464 0.0369186 -0.0348073 -0.0252116
0.32 0.0183094 0.0505277 0.00204844 0.037923 -0.0380804 -0.0280991 0.0174425 0.0485734 0.00247646 0.0365239 -0.036464 -0.0263914
0.323333 0.0171849 0.0531588 0.00215355 0.039974 -0.039029 -0.028745 0.0180736 0.0492896 0.00260719 0.0361131 -0.0381047 -0.0275596
0.326667 0.0198882 0.0462803 0.00463254 0.0317996 -0.0390665 -0.0262957 0.0186743 0.0500317 0.00273678 0.0356865 -0.0397287 -0.0287157
0.33 0.0184748 0.0490784 0.00469321 0.0341075 -0.0398333 -0.0268421 0.0192433 0.0507982 0.00286516 0.0352443 -0.0413352 -0.0298592
0.333333 0.016982 0.0518329 0.00473405 0.0363977 -0.0406233 -0.0274266 0.0197797 0.0515879 0.00299229 0.0347866 -0.0429237 -0.0309896
0.333333 0.0195287 0.0533033 0.00187496 0.0363977 -0.043564 -0.0326138 0.0197797 0.0515879 0.00299229 0.0347866 -0.0429237 -0.0309896
0.336667 0.0191246 0.0572471 -0.00057399 0.0390601 -0.046014 -0.0370024 0.0202826 0.0523994 0.00311811 0.0343136 -0.0444933 -0.0321064
0.34 0.0252112 0.0459768 0.00348005 0.0253107 -0.0459221 -0.0328756 0.020751 0.0532312 0.00324256 0.0338256 -0.0460434 -0.0332091
0.343333 0.0233305 0.0493755 0.00369679 0.028215 -0.0467565 -0.0333194 0.0211842 0.0540819 0.00336559 0.0333227 -0.0475732 -0.0342973
0.346667 0.0213584 0.0527134 0.00389083 0.0310961 -0.0476227 -0.0338112 0.0215814 0.0549499 0.00348714 0.0328053 -0.0490823 -0.0353704
0.35 0.021341 0.0575853 -0.000122508 0.0340436 -0.051113 -0.0405877 0.021942 0.0558339 0.00360716 0.0322734 -0.0505698 -0.036428
0.353333 0.0191405 0.0610697 0.000123605 0.0370715 -0.0521687 -0.0411773 0.0222651 0.0567322 0.0037256 0.0317274 -0.0520351 -0.0374696
0.356667 0.025621 0.0511578 0.00404375 0.0241776 -0.0518555 -0.0370093 0.0225504 0.0576432 0.0038424 0.0311675 -0.0534776 -0.0384948
0.36 0.0230892 0.0546722 0.00423703 0.0274081 -0.0526399 -0.037437 0.0227973 0.0585654 0.00395752 0.0305939 -0.0548966 -0.0395031
0.363333 0.0204609 0.0581069 0.00440282 0.0306171 -0.053457 -0.0379181 0.0230053 0.0594971 0.0040709 0.0300069 -0.0562916 -0.0404941
0.366667 0.02109 0.0646232 0.00084731 0.0339124 -0.0589143 -0.045794 0.0231742 0.0604367 0.0041825 0.0294067 -0.0576618 -0.0414673
0.37 0.0182998 0.068199 0.00113749 0.0371878 -0.0600254 -0.0463835 0.0233035 0.0613825 0.00429227 0.0287936 -0.0590068 -0.0424223
0.373333 0.0271664 0.0570765 0.00577746 0.0217722 -0.059344 -0.0412041 0.0233932 0.062333 0.00440015 0.0281679 -0.0603259 -0.0433587
0.376667 0.0240091 0.0606491 0.00600994 0.0252801 -0.0601304 -0.0415942 0.0234429 0.0632863 0.0045061 0.0275298 -0.0616185 -0.0442761
0.38 0.0228895 0.066442 0.00159646 0.0287969 -0.0641031 -0.0491528 0.0234527 0.0642409 0.00461007 0.0268797 -0.0628841 -0.0451741
0.383333 0.0195939 0.0700916 0.00195723 0.0323393 -0.0651991 -0.0496597 0.0234225 0.0651951 0.00471202 0.0262177 -0.0641221 -0.0460523
0.386667 0.0301104 0.0593763 0.00689634 0.0160043 -0.0646223 -0.044264 0.0233524 0.0661472 0.00481191 0.0255443 -0.065332 -0.0469102
0.39 0.0264343 0.0629787 0.00719618 0.0197761 -0.0653758 -0.0445606 0.0232424 0.0670955 0.00490968 0.0248597 -0.0665132 -0.0477476
0.393333 0.0226585 0.0664604 0.00745704 0.0235244 -0.0661588 -0.0449197 0.0230929 0.0680383 0.0050053 0.0241641 -0.0676653 -0.0485641
0.396667 0.0201241 0.0716653 0.00214075 0.0272993 -0.0692506 -0.0526836 0.022904 0.0689741 0.00509873 0.023458 -0.0687877 -0.0493592
0.4 0.0162277 0.0751654 0.0025261 0.0310526 -0.0703484 -0.0531674 0.0226761 0.0699012 0.00518992 0.0227415 -0.0698799 -0.0501327
0.403333 0.027745 0.0654263 0.00762224 0.0145569 -0.0695592 -0.0474465 0.0224095 0.0708178 0.00527883 0.0220151 -0.0709414 -0.0508842
0.406667 0.0234619 0.0688358 0.00794878 0.0185512 -0.0703184 -0.047721 0.0221048 0.0717226 0.00536543 0.0212791 -0.0719719 -0.0516134
0.41 0.0204102 0.0742183 0.00256437 0.0225352 -0.0736009 -0.0557041 0.0217625 0.0726137 0.00544967 0.0205337 -0.0729707 -0.0523199
0.413333 0.0160063 0.0776332 0.00302488 0.0265249 -0.0746964 -0.0561109 0.0213832 0.0734898 0.00553152 0.0197793 -0.0739376 -0.0530035
0.416667 0.029284 0.0685614 0.00844841 0.00892002 -0.0740179 -0.0501502 0.0209675 0.0743492 0.00561095 0.0190162 -0.074872 -0.0536638
0.42 0.0245005 0.0718371 0.00884866 0.0131378 -0.0747545 -0.0503331 0.0205162 0.0751904 0.00568792 0.0182448 -0.0757736 -0.0543006
0.423333 0.01963 0.0749543 0.00920144 0.0173299 -0.0755192 -0.0505857 0.0200301 0.076012 0.00576239 0.0174653 -0.076642 -0.0549136
0.426667 0.0152654 0.0791972 0.00270408 0.0215405 -0.0777254 -0.0588297 0.01951 0.0768125 0.00583433 0.0166783 -0.0774767 -0.0555025
0.43 0.0102781 0.0822789 0.00318215 0.0257328 -0.0788244 -0.0592216 0.0189568 0.0775906 0.00590371 0.0158839 -0.0782774 -0.0560671
0.433333 0.0249769 0.0741173 0.00890475 0.00732874 -0.0778686 -0.0527423 0.0183715 0.0783448 0.00597051 0.0150825 -0.0790439 -0.056607
0.436667 0.0196269 0.0770076 0.00932264 0.0117484 -0.0785962 -0.0529005 0.0177551 0.0790738 0.00603469 0.0142745 -0.0797756 -0.0571222
0.44 0.0148325 0.0813454 0.00218481 0.0161543 -0.0810933 -0.0620152 0.0171088 0.0797764 0.00609621 0.0134603 -0.0804724 -0.0576122
0.443333 0.00935565 0.0842047 0.0027442 0.0205825 -0.0821846 -0.0623198 0.0164336 0.0804512 0.00615507 0.0126401 -0.0811338 -0.0580771
0.446667 0.0266912 0.0767607 0.00903273 3.75124e-05 -0.0812689 -0.0553063 0.0157308 0.0810973 0.00621122 0.0118144 -0.0817597 -0.0585164
0.45 0.0208627 0.0793823 0.00952799 0.00468883 -0.081944 -0.0553455 0.0150015 0.0817133 0.00626465 0.0109836 -0.0823497 -0.05893
0.453333 0.0149724 0.0818135 0.00997013 0.00931328 -0.0826491 -0.0554617 0.014247 0.0822982 0.00631534 0.0101479 -0.0829036 -0.0593179
0.456667 0.00931828 0.0850175 0.00293129 0.0138879 -0.0843915 -0.0638799 0.0134687 0.0828511 0.00636325 0.00930772 -0.0834211 -0.0596797
0.46 0.00341717 0.0873495 0.00350543 0.0184131 -0.0854551 -0.0641477 0.012668 0.0833708 0.00640837 0.00846349 -0.083902 -0.0600153
0.463333 0.0213251 0.0815785 0.00988412 -0.00213311 -0.0842927 -0.0568488 0.0118462 0.0838566 0.00645068 0.00761555 -0.0843461 -0.0603246
0.466667 0.0151383 0.0836311 0.0104015 0.00258044 -0.084951 -0.0568526 0.0110047 0.0843076 0.00649016 0.00676428 -0.0847532 -0.0606074
0.47 0.00853388 0.0834814 0.00238245 0.00726013 -0.0836018 -0.0638035 0.0101451 0.0847229 0.00652679 0.00591003 -0.0851232 -0.0608636
0.473333 0.00243275 0.0853748 0.0030024 0.0118392 -0.084585 -0.0639619 0.00926893 0.0851018 0.00656057 0.00505319 -0.0854558 -0.0610932
0.476667 0.0204532 0.081508 0.00928273 -0.0083268 -0.0836215 -0.0569189 0.00837761 0.0854437 0.00659146 0.00419414 -0.0857509 -0.061296
0.48 0.0141036 0.0830874 0.00983927 -0.00357877 -0.0841999 -0.0568202 0.00747276 0.085748 0.00661946 0.00333324 -0.0860085 -0.0614718
0.483333 0.00772769 0.0844582 0.0103372 0.00114293 -0.0848033 -0.0568 0.00655596 0.0860142 0.00664456 0.00247089 -0.0862282 -0.0616207
0.486667 0.00146212 0.086894 0.003369 0.00581411 -0.0867116 -0.065279 0.00562881 0.0862417 0.00666674 0.00160744 -0.0864102 -0.0617426
0.49 -0.00490667 0.0881297 0.00397534 0.0104307 -0.0876477 -0.0654137 0.00469296 0.0864301 0.006686 0.000743299 -0.0865543 -0.0618374
0.493333 0.0139845 0.0858495 0.010454 -0.0103772 -0.0863598 -0.0579155 0.00375003 0.0865793 0.00670233 -0.000121172 -0.0866604 -0.0619051
0.496667 0.00735436 0.0867342 0.0109892 -0.00553632 -0.0868692 -0.0577836 0.00280168 0.0866888 0.00671572 -0.00098559 -0.0867285 -0.0619456
0.5 0.000719754 0.0874036 0.0114641 -0.000719754 -0.0874036 -0.0577317 0.00184958 0.0867585 0.00672616 -0.00184958 -0.0867585 -0.0619589
0.5 0.000719754 0.082354 0.00731046 -0.000719754 -0.082354 -0.0578877 0.00184958 0.0867585 0.00672616 -0.00184958 -0.0867585 -0.0619589
0.503333 -0.00593303 0.0909704 0.00494648 0.00402659 -0.0910747 -0.0671557 0.000895391 0.0867883 0.00673365 -0.00271275 -0.0867505 -0.0619451
0.506667 0.0151405 0.0905073 0.0119233 -0.0189173 -0.0897939 -0.0591648 -5.92043e-05 0.0867781 0.00673819 -0.00357474 -0.0867044 -0.0619041
0.51 0.00822249 0.090874 0.0124999 -0.0139123 -0.0901784 -0.0588926 -0.00101253 0.0867279 0.00673977 -0.00443515 -0.0866203 -0.0618359
0.513333 0.00131826 0.0910218 0.0130169 -0.00893015 -0.0905923 -0.0587033 -0.00196293 0.0866378 0.0067384 -0.00529362 -0.0864982 -0.0617407
0.516667 -0.00485822 0.0851001 0.00348961 -0.00406378 -0.0851418 -0.0639155 -0.00290872 0.0865081 0.00673407 -0.00614977 -0.0863382 -0.0616183
0.52 -0.0114228 0.0851582 0.0041326 0.000659553 -0.0859183 -0.0638873 -0.00384824 0.0863388 0.00672678 -0.00700323 -0.0861403 -0.0614689
0.523333 0.00517289 0.0864304 0.0100958 -0.0177434 -0.0847475 -0.0569972 -0.00477985 0.0861304 0.00671655 -0.00785361 -0.0859046 -0.0612925
0.526667 -0.00135726 0.0861691 0.0107002 -0.0130321 -0.0851887 -0.0567421 -0.00570192 0.0858831 0.00670337 -0.00870054 -0.0856313 -0.0610893
0.53 -0.00785197 0.0856982 0.0112438 -0.00834535 -0.0856516 -0.0565649 -0.00661282 0.0855974 0.00668725 -0.00954366 -0.0853203 -0.0608593
0.533333 -0.0137895 0.0831397 0.00286475 -0.00379755 -0.0841899 -0.0637868 -0.00751096 0.0852738 0.0066682 -0.0103826 -0.084972 -0.0606026
0.536667 -0.0200897 0.082565 0.00350882 0.000705115 -0.0849711 -0.0637612 -0.00839477 0.0849129 0.00664622 -0.011217 -0.0845864 -0.0603192
0.54 -0.00159633 0.0857281 0.00996426 -0.0197735 -0.0834317 -0.0560871 -0.00926268 0.0845153 0.00662132 -0.0120464 -0.0841637 -0.0600095
0.543333 -0.00793184 0.0848144 0.0105637 -0.0151686 -0.0838231 -0.0557974 -0.0101132 0.0840817 0.00659352 -0.0128706 -0.083704 -0.0596734
0.546667 -0.0139976 0.0833234 0.00510255 -0.0106829 -0.0838128 -0.0612505 -0.0109448 0.0836129 0.00656283 -0.0136891 -0.0832077 -0.0593111
0.55 -0.0200231 0.0823154 0.0057676 -0.00639373 -0.0844741 -0.061109 -0.011756 0.0831097 0.00652926 -0.0145017 -0.0826748 -0.0589228
0.553333 -0.0039739 0.0867684 0.011649 -0.0247824 -0.0832489 -0.0542576 -0.0125455 0.0825729 0.00649283 -0.0153078 -0.0821057 -0.0585087
0.556667 -0.00999787 0.0854441 0.012278 -0.0204126 -0.0835702 -0.0538829 -0.0133118 0.0820035 0.00645355 -0.0161073 -0.0815006 -0.0580689
0.56 -0.0159506 0.083928 0.0128464 -0.0160655 -0.0839061 -0.0535805 -0.0140535 0.0814026 0.00641144 -0.0168997 -0.0808597 -0.0576037
0.563333 -0.0201513 0.0784204 0.00318938 -0.0118124 -0.0801018 -0.0602257 -0.0147695 0.0807711 0.00636651 -0.0176846 -0.0801833 -0.0571131
0.566667 -0.0258806 0.0768263 0.00383251 -0.00760499 -0.0807109 -0.0600648 -0.0154584 0.0801102 0.0063188 -0.0184618 -0.0794718 -0.0565976
0.57 -0.00888366 0.0832675 0.0100475 -0.0274154 -0.0791252 -0.0525944 -0.016119 0.079421 0.00626831 -0.019231 -0.0787254 -0.0560571
0.573333 -0.0145646 0.0813613 0.0106463 -0.0231304 -0.0793523 -0.0521754 -0.0167501 0.0787048 0.00621507 -0.0199916 -0.0779445 -0.0554922
0.576667 -0.0186939 0.0766401 0.00402555 -0.0189405 -0.0765795 -0.056601 -0.0173507 0.0779628 0.00615911 -0.0207435 -0.0771294 -0.0549028
0.58 -0.0239993 0.0747401 0.00468469 -0.0149756 -0.077057 -0.0563199 -0.0179198 0.0771962 0.00610044 -0.0214864 -0.0762805 -0.0542894
0.583333 -0.00994454 0.0817798 0.0102226 -0.0322777 -0.0757957 -0.0497834 -0.0184562 0.0764065 0.0060391 -0.0222198 -0.0753981 -0.0536522
0.586667 -0.0151634 0.079608 0.0108459 -0.0282688 -0.0759489 -0.0492815 -0.0189591 0.0755951 0.00597511 -0.0229434 -0.0744826 -0.0529914
0.59 -0.020284 0.0772739 0.0114116 -0.024279 -0.0761132 -0.0488459 -0.0194275 0.0747633 0.0059085 -0.023657 -0.0735345 -0.0523074
0.593333 -0.0238355 0.0728712 0.00465626 -0.0204732 -0.0738863 -0.0538382 -0.0198607 0.0739126 0.0058393 -0.0243602 -0.0725541 -0.0516005
0.596667 -0.0286385 0.0705619 0.00528148 -0.0167542 -0.0742863 -0.0535296 -0.0202579 0.0730445 0.00576753 -0.0250527 -0.0715419 -0.0508709
0.6 -0.0159787 0.0784944 0.0105876 -0.0332108 -0.0728953 -0.0471223 -0.0206185 0.0721605 0.00569324 -0.0257342 -0.0704983 -0.050119
0.603333 -0.0206768 0.0759503 0.0111882 -0.0294499 -0.0729979 -0.0466028 -0.0209416 0.0712622 0.00561645 -0.0264045 -0.0694238 -0.0493451
0.606667 -0.0214946 0.0685679 0.00310566 -0.0257457 -0.0670876 -0.0500063 -0.0212269 0.0703512 0.00553719 -0.0270631 -0.0683188 -0.0485496
0.61 -0.0258195 0.0660993 0.00374153 -0.022239 -0.0673883 -0.0496085 -0.0214738 0.069429 0.00545551 -0.0277099 -0.0671839 -0.0477327
0.613333 -0.0149337 0.0745499 0.00865215 -0.0374077 -0.0661919 -0.0437507 -0.0216818 0.0684973 0.00537143 -0.0283445 -0.0660195 -0.046895
0.616667 -0.0191128 0.0718955 0.0092638 -0.0339039 -0.0662177 -0.0431596 -0.0218507 0.0675577 0.005285 -0.0289667 -0.0648261 -0.0460366
0.62 -0.0231798 0.0691166 0.00982375 -0.0304162 -0.0662515 -0.0426263 -0.02198 0.0666119 0.00519625 -0.0295762 -0.0636043 -0.0451581
0.623333 -0.0238063 0.0630366 0.00277935 -0.0270954 -0.0616943 -0.0460629 -0.0220697 0.0656615 0.00510522 -0.0301727 -0.0623547 -0.0442598
0.626667 -0.0275167 0.0603706 0.00336399 -0.0238807 -0.061899 -0.0456403 -0.0221194 0.0647081 0.00501195 -0.030756 -0.0610776 -0.0433421
0.63 -0.0179805 0.0693415 0.00801215 -0.0382393 -0.0605748 -0.0399438 -0.0221292 0.0637535 0.00491648 -0.0313258 -0.0597738 -0.0424053
0.633333 -0.0215328 0.0665371 0.00857943 -0.0350384 -0.060524 -0.0393363 -0.022099 0.0627993 0.00481886 -0.0318819 -0.0584437 -0.0414499
0.636667 -0.021214 0.0604176 0.00210531 -0.0318742 -0.055537 -0.0418623 -0.0220289 0.0618473 0.00471912 -0.032424 -0.057088 -0.0404764
0.64 -0.0244055 0.0577728 0.00268365 -0.028958 -0.0556305 -0.041358 -0.0219189 0.060899 0.00461731 -0.0329518 -0.0557073 -0.0394851
0.643333 -0.0167673 0.0665648 0.00685066 -0.0417514 -0.054487 -0.0362857 -0.0217694 0.0599561 0.00451348 -0.0334652 -0.0543021 -0.0384765
0.646667 -0.0197898 0.0638332 0.00741596 -0.0388802 -0.0543567 -0.0356172 -0.0215805 0.0590203 0.00440767 -0.0339639 -0.0528731 -0.037451
0.65 -0.0227013 0.0610175 0.00793735 -0.0360207 -0.0542309 -0.0349963 -0.0213526 0.0580933 0.00429992 -0.0344477 -0.051421 -0.0364091
0.653333 -0.0208124 0.0550545 0.00210402 -0.0333301 -0.0485104 -0.0363008 -0.021086 0.0571766 0.00419029 -0.0349164 -0.0499462 -0.0353512
0.656667 -0.0233513 0.0524738 0.00261802 -0.0307841 -0.0484883 -0.0357693 -0.0207813 0.0562719 0.00407882 -0.0353698 -0.0484496 -0.0342778
0.66 -0.0175132 0.0606829 0.00626343 -0.0418522 -0.0473024 -0.031185 -0.020439 0.0553807 0.00396556 -0.0358077 -0.0469317 -0.0331894
0.663333 -0.019868 0.0580735 0.00675931 -0.0393819 -0.0470781 -0.0305115 -0.0200597 0.0545047 0.00385056 -0.0362299 -0.0453932 -0.0320864
0.666667 -0.0221169 0.0554 0.00721431 -0.0369194 -0.0468538 -0.0298789 -0.019644 0.0536453 0.00373387 -0.0366362 -0.0438348 -0.0309694
0.666667 -0.0148085 0.0511805 0.00493095 -0.0369194 -0.0384148 -0.0254813 -0.019644 0.0536453 0.00373387 -0.0366362 -0.0438348 -0.0309694
0.67 -0.0232591 0.0525505 0.00535091 -0.0348452 -0.0456985 -0.0308278 -0.0191927 0.052804 0.00361554 -0.0370264 -0.0422572 -0.0298387
0.673333 -0.0183645 0.0607683 0.0085855 -0.0453448 -0.0444284 -0.0265877 -0.0187066 0.0519824 0.00349563 -0.0374003 -0.0406611 -0.028695
0.676667 -0.0201564 0.0582774 0.00895422 -0.0432375 -0.0439665 -0.0258533 -0.0181864 0.0511819 0.00337419 -0.0377579 -0.0390471 -0.0275387
0.68 -0.0218504 0.055738 0.00928659 -0.0411298 -0.0435029 -0.0251538 -0.0176333 0.0504039 0.00325126 -0.0380989 -0.037416 -0.0263703
0.683333 -0.0164416 0.0502572 0.00472777 -0.0392248 -0.0354616 -0.0233465 -0.017048 0.0496497 0.00312691 -0.0384232 -0.0357685 -0.0251903
0.686667 -0.0178503 0.0482552 0.0051218 -0.0375674 -0.0351551 -0.0227099 -0.0164316 0.0489207 0.00300119 -0.0387306 -0.0341052 -0.0239993
0.69 -0.0160796 0.0525143 0.00711316 -0.0429072 -0.0342822 -0.0200274 -0.0157853 0.0482181 0.00287415 -0.0390211 -0.0324271 -0.0227978
0.693333 -0.0173334 0.0506621 0.00751437 -0.0414427 -0.0339057 -0.0193281 -0.0151101 0.0475432 0.00274585 -0.0392944 -0.0307347 -0.0215862
0.696667 -0.0185045 0.0487791 0.00788171 -0.0399803 -0.0335171 -0.0186531 -0.0144073 0.0468972 0.00261634 -0.0395505 -0.0290288 -0.0203652
0.7 -0.0138477 0.0452643 0.00380422 -0.0387698 -0.0271574 -0.0176958 -0.013678 0.0462811 0.00248569 -0.0397893 -0.0273102 -0.0191353
0.703333 -0.0147992 0.0437307 0.00415995 -0.0375868 -0.0268071 -0.0170627 -0.0129235 0.0456962 0.00235395 -0.0400106 -0.0255796 -0.0178969
0.706667 -0.0137044 0.0475451 0.00584508 -0.0421083 -0.0259854 -0.014727 -0.0121452 0.0451434 0.00222118 -0.0402143 -0.0238378 -0.0166507
0.71 -0.0145693 0.0461179 0.00621405 -0.0410458 -0.0255806 -0.0140377 -0.0113445 0.0446236 0.00208743 -0.0404004 -0.0220855 -0.0153973
0.713333 -0.00923871 0.0433216 0.002006 -0.0400674 -0.0188871 -0.0129466 -0.0105227 0.0441378 0.00195276 -0.0405688 -0.0203236 -0.014137
0.716667 -0.00990295 0.042216 0.00232825 -0.0392345 -0.0184637 -0.0122892 -0.00968123 0.0436869 0.00181724 -0.0407194 -0.0185527 -0.0128706
0.72 -0.00948281 0.044906 0.00354851 -0.0423337 -0.0177294 -0.0104875 -0.00882165 0.0432716 0.00168092 -0.0408521 -0.0167737 -0.0115985
0.723333 -0.0100944 0.0439448 0.00389025 -0.041646 -0.0172816 -0.00979129 -0.00794543 0.0428926 0.00154387 -0.0409669 -0.0149873 -0.0103213
0.726667 -0.0106576 0.0429753 0.0042106 -0.0409574 -0.0168212 -0.00910647 -0.00705411 0.0425507 0.00140613 -0.0410638 -0.0131944 -0.00903961
0.73 -0.00549626 0.0415281 0.00189734 -0.0405118 -0.0106578 -0.00654023 -0.00614926 0.0422464 0.00126779 -0.0411426 -0.0113957 -0.00775394
0.733333 -0.00587522 0.0409549 0.0021432 -0.0401164 -0.010124 -0.00587177 -0.00523245 0.0419803 0.00112888 -0.0412034 -0.00959193 -0.00646487
0.736667 -0.00591241 0.0424663 0.00286849 -0.0418226 -0.00944516 -0.00460907 -0.00430531 0.0417528 0.000989479 -0.0412461 -0.00778399 -0.00517296
0.74 -0.00627644 0.0420709 0.00313298 -0.0415937 -0.00890571 -0.0039175 -0.00336945 0.0415643 0.000849644 -0.0412707 -0.00597265 -0.00387879
0.743333 -0.00153603 0.0415411 0.00206273 -0.0414403 -0.00327424 -0.000529419 -0.00242652 0.0414152 0.000709437 -0.0412772 -0.00415868 -0.00258291
0.746667 -0.0017801 0.04154 0.00225584 -0.0414936 -0.00264966 0.000158153 -0.00147818 0.0413056 0.000568918 -0.0412656 -0.00234289 -0.00128591
0.75 -0.0020821 0.0409495 0.00230291 -0.0409495 -0.0020821 0.000654546 -0.000526075 0.0412359 0.00042815 -0.0412359 -0.000526075 1.16661e-05
0.753333 -0.00236101 0.0411397 0.00252212 -0.0411801 -0.00149893 0.00133545 0.00042811 0.0412062 0.000287194 -0.0411882 0.00129097 0.00130923
0.756667 -0.00263042 0.0413301 0.00273056 -0.041404 -0.000897389 0.00202012 0.00138271 0.0412164 0.000146112 -0.0411223 0.00310746 0.00260623
0.76 0.0037443 0.0421243 0.000974139 -0.0418061 0.00638192 0.00602658 0.00233604 0.0412665 4.96589e-06 -0.0410384 0.00492257 0.00390208
0.763333 0.00352685 0.0427121 0.00111174 -0.0422672 0.00708854 0.0067236 0.00328643 0.0413566 -0.000136182 -0.0409366 0.00673553 0.00519621
0.766667 0.00328716 0.0397089 0.000415005 -0.0391478 0.00741987 0.00628918 0.00423222 0.0414864 -0.000277271 -0.0408167 0.00854554 0.00648807
0.77 0.00297187 0.0405098 0.000590083 -0.0398179 0.00802566 0.00694385 0.00517174 0.0416556 -0.000418238 -0.040679 0.0103518 0.00777709
0.773333 0.00727301 0.0420326 0.000380766 -0.0405193 0.0133352 0.010938 0.00610336 0.0418641 -0.000559021 -0.0405234 0.0121535 0.00906269
0.776667 0.00700398 0.0431595 0.000451578 -0.041387 0.0141035 0.0116171 0.00702542 0.0421114 -0.000699559 -0.04035 0.0139499 0.0103443
0.78 0.00722182 0.0393815 -0.000612879 -0.0373307 0.0144733 0.0108453 0.00793632 0.042397 -0.000839791 -0.040159 0.0157402 0.0116214
0.783333 0.00681598 0.0406971 -0.000503794 -0.0383906 0.0151284 0.0114731 0.00883446 0.0427206 -0.000979654 -0.0399503 0.0175235 0.0128934
0.786667 0.00637912 0.0420061 -0.00039234 -0.0394396 0.0158027 0.0121184 0.00971827 0.0430815 -0.00111909 -0.0397241 0.0192992 0.0141597
0.79 0.0122719 0.045097 -0.000501161 -0.0406283 0.0231015 0.0177879 0.0105862 0.0434791 -0.00125803 -0.0394805 0.0210664 0.0154199
0.793333 0.0118057 0.0467853 -0.0004906 -0.041887 0.0239523 0.018472 0.0114367 0.0439127 -0.00139642 -0.0392195 0.0228244 0.0166732
0.796667 0.0128438 0.0407066 -0.00231322 -0.0352569 0.0240611 0.0167355 0.0122683 0.0443815 -0.0015342 -0.0389414 0.0245723 0.0179193
0.8 0.0121722 0.0426084 -0.00225614 -0.0367616 0.0247432 0.0173326 0.0130795 0.0448848 -0.0016713 -0.0386462 0.0263095 0.0191575
0.803333 0.0152691 0.0458463 -0.000458588 -0.0382746 0.0294971 0.0228937 0.013869 0.0454215 -0.00180768 -0.038334 0.0280352 0.0203872
0.806667 0.014558 0.048072 -0.000525814 -0.0399826 0.0304015 0.0235425 0.0146353 0.0459909 -0.00194325 -0.038005 0.0297485 0.0216081
0.81 0.0165776 0.0411382 -0.00278298 -0.0321467 0.0305575 0.0214088 0.015377 0.0465918 -0.00207798 -0.0376593 0.0314488 0.0228194
0.813333 0.0156226 0.0435397 -0.00280132 -0.0340837 0.0312742 0.0219579 0.016093 0.0472233 -0.0022118 -0.0372972 0.0331353 0.0240208
0.816667 0.0146013 0.0459134 -0.00280559 -0.0360051 0.0320136 0.022539 0.0167819 0.0478842 -0.00234464 -0.0369186 0.0348073 0.0252116
0.82 0.0182649 0.0505969 -0.00194875 -0.0380046 0.0380697 0.0281903 0.0174425 0.0485734 -0.00247646 -0.0365239 0.036464 0.0263914
0.823333 0.0171385 0.0532331 -0.0020542 -0.0400611 0.0390204 0.0288375 0.0180736 0.0492896 -0.00260719 -0.0361131 0.0381047 0.0275596
0.826667 0.0198742 0.0462763 -0.00455418 -0.0318026 0.0390522 0.0263627 0.0186743 0.0500317 -0.00273678 -0.0356865 0.0397287 0.0287157
0.83 0.0184586 0.0490791 -0.00461508 -0.0341159 0.0398194 0.0269092 0.0192433 0.0507982 -0.00286516 -0.0352443 0.0413352 0.0298592
0.833333 0.0169636 0.0518383 -0.00465631 -0.0364115 0.0406101 0.027494 0.0197797 0.0515879 -0.00299229 -0.0347866 0.0429237 0.0309896
0.833333 0.0195289 0.0533194 -0.00190505 -0.0364115 0.0435722 0.0325903 0.0197797 0.0515879 -0.00299229 -0.0347866 0.0429237 0.0309896
0.836667 0.0190861 0.0572387 0.000579545 -0.0390729 0.0459768 0.0369785 0.0202826 0.0523994 -0.00311811 -0.0343136 0.0444933 0.0321064
0.84 0.0251645 0.0459833 -0.00346979 -0.0253412 0.0458861 0.0328574 0.020751 0.0532312 -0.00324256 -0.0338256 0.0460434 0.0332091
0.843333 0.0232849 0.049378 -0.00368562 -0.0282423 0.0467199 0.0333017 0.0211842 0.0540819 -0.00336559 -0.0333227 0.0475732 0.0342973
0.846667 0.021314 0.0527121 -0.00387873 -0.0311203 0.0475855 0.0337938 0.0215814 0.0549499 -0.00348714 -0.0328053 0.0490823 0.0353704
0.85 0.0213678 0.0576278 -1.52471e-05 -0.0340622 0.0511597 0.040487 0.021942 0.0558339 -0.00360716 -0.0322734 0.0505698 0.036428
0.853333 0.0191694 0.0611044 -0.000258983 -0.0370817 0.0522127 0.0410768 0.0222651 0.0567322 -0.0037256 -0.0317274 0.0520351 0.0374696
0.856667 0.0256269 0.0512223 -0.00416618 -0.0242245 0.0519003 0.0369223 0.0225504 0.0576432 -0.0038424 -0.0311675 0.0534776 0.0384948
0.86 0.0230964 0.0547293 -0.00435656 -0.0274475 0.0526819 0.0373507 0.0227973 0.0585654 -0.00395752 -0.0305939 0.0548966 0.0395031
0.863333 0.0204694 0.0581565 -0.00451931 -0.0306491 0.0534959 0.0378324 0.0230053 0.0594971 -0.0040709 -0.0300069 0.0562916 0.0404941
0.866667 0.0211374 0.0647032 -0.000958976 -0.0339401 0.0590031 0.0457527 0.0231742 0.0604367 -0.0041825 -0.0294067 0.0576618 0.0414673
0.87 0.0183483 0.068277 -0.00124871 -0.0372115 0.0601142 0.0463426 0.0233035 0.0613825 -0.00429227 -0.0287936 0.0590068 0.0424223
0.873333 0.0272207 0.0571466 -0.00589034 -0.0217844 0.0594318 0.0411607 0.0233932 0.062333 -0.00440015 -0.0281679 0.0603259 0.0433587
0.876667 0.0240633 0.0607184 -0.00612229 -0.0252898 0.0602178 0.041551 0.0234429 0.0632863 -0.0045061 -0.0275298 0.0616185 0.0442761
0.88 0.0228859 0.06645 -0.00160484 -0.0288051 0.0641065 0.0491471 0.0234527 0.0642409 -0.00461007 -0.0268797 0.0628841 0.0451741
0.883333 0.0195895 0.0700987 -0.00196461 -0.0323474 0.0652014 0.0496541 0.0234225 0.0651951 -0.00471202 -0.0262177 0.0641221 0.0460523
0.886667 0.03006 0.0594287 -0.00688811 -0.0160767 0.064629 0.0442775 0.0233524 0.0661472 -0.00481191 -0.0255443 0.065332 0.0469102
0.89 0.0263815 0.0630319 -0.00718718 -0.0198507 0.0653831 0.0445754 0.0232424 0.0670955 -0.00490968 -0.0248597 0.0665132 0.0477476
0.893333 0.022603 0.0665143 -0.00744724 -0.0236013 0.0661666 0.0449356 0.0230929 0.0680383 -0.0050053 -0.0241641 0.0676653 0.0485641
0.896667 0.0201671 0.0718666 -0.00208694 -0.0273868 0.0694369 0.052885 0.022904 0.0689741 -0.00509873 -0.023458 0.0687877 0.0493592
0.9 0.016258 0.0753771 -0.00247295 -0.0311525 0.0705376 0.0533703 0.0226761 0.0699012 -0.00518992 -0.0227415 0.0698799 0.0501327
0.903333 0.0279196 0.0655144 -0.0076176 -0.0144638 0.0697312 0.0475873 0.0224095 0.0708178 -0.00527883 -0.0220151 0.0709414 0.0508842
0.906667 0.0236203 0.0689354 -0.00794444 -0.0184744 0.070489 0.0478604 0.0221048 0.0717226 -0.00536543 -0.0212791 0.0719719 0.0516134
0.91 0.0205156 0.0742698 -0.00248727 -0.0224739 0.0737009 0.0558604 0.0217625 0.0726137 -0.00544967 -0.0205337 0.0729707 0.0523199
0.913333 0.0161003 0.0776959 -0.00295047 -0.0264769 0.0747987 0.0562663 0.0213832 0.0734898 -0.00553152 -0.0197793 0.0739376 0.0530035
0.916667 0.029399 0.0686128 -0.00838576 -0.00884611 0.0741199 0.0502936 0.0209675 0.0743492 -0.00561095 -0.0190162 0.074872 0.0536638
0.92 0.0246075 0.0718979 -0.00878941 -0.0130734 0.0748593 0.0504753 0.0205162 0.0751904 -0.00568792 -0.0182448 0.0757736 0.0543006
0.923333 0.0197288 0.0750244 -0.00914566 -0.0172748 0.0756272 0.050727 0.0200301 0.076012 -0.00576239 -0.0174653 0.076642 0.0549136
0.926667 0.0153206 0.0791935 -0.00270353 -0.0214893 0.0777466 0.058847 0.01951 0.0768125 -0.00583433 -0.0166783 0.0774767 0.0555025
0.93 0.0103319 0.0822779 -0.00318307 -0.0256836 0.0788464 0.0592382 0.0189568 0.0775906 -0.00590371 -0.0158839 0.0782774 0.0560671
0.933333 0.0250069 0.0741326 -0.00890097 -0.00730748 0.0778947 0.0527668 0.0183715 0.0783448 -0.00597051 -0.0150825 0.0790439 0.056607
0.936667 0.019659 0.0770248 -0.00932092 -0.0117254 0.0786245 0.0529246 0.0177551 0.0790738 -0.00603469 -0.0142745 0.0797756 0.0571222
0.94 0.0148719 0.081378 -0.0021905 -0.0161297 0.0811381 0.062045 0.0171088 0.0797764 -0.00609621 -0.0134603 0.0804724 0.0576122
0.943333 0.00939547 0.0842383 -0.00275079 -0.0205569 0.08223 0.0623492 0.0164336 0.0804512 -0.00615507 -0.0126401 0.0811338 0.0580771
0.946667 0.0267827 0.0767727 -0.00905317 4.49993e-05 0.0813103 0.0553187 0.0157308 0.0810973 -0.00621122 -0.0118144 0.0817597 0.0585164
0.95 0.0209544 0.0793953 -0.00954923 -0.00460571 0.0819847 0.0553565 0.0150015 0.0817133 -0.00626465 -0.0109836 0.0823497 0.05893
0.953333 0.0150642 0.0818275 -0.00999218 -0.00922955 0.0826891 0.0554713 0.014247 0.0822982 -0.00631534 -0.0101479 0.0829036 0.0593179
0.956667 0.00939502 0.0849738 -0.00295002 -0.0138022 0.0843701 0.0638442 0.0134687 0.0828511 -0.00636325 -0.00930772 0.0834211 0.0596797
0.96 0.00349751 0.087307 -0.00352582 -0.0183248 0.0854339 0.0641106 0.012668 0.0833708 -0.00640837 -0.00846349 0.083902 0.0600153
0.963333 0.0214177 0.0815349 -0.00990807 0.00223324 0.0842714 0.056808 0.0118462 0.0838566 -0.00645068 -0.00761555 0.0843461 0.0603246
0.966667 0.0152371 0.0835887 -0.0104275 -0.00247497 0.08493 0.05681 0.0110047 0.0843076 -0.00649016 -0.00676428 0.0847532 0.0606074
0.97 0.00862974 0.0833903 -0.00245433 -0.0071489 0.0835303 0.0636751 0.0101451 0.0847229 -0.00652679 -0.00591003 0.0851232 0.0608636
0.973333 0.00253945 0.0852824 -0.00307476 -0.0117186 0.0845116 0.0638315 0.00926893 0.0851018 -0.00656057 -0.00505319 0.0854558 0.0610932
0.976667 0.0204751 0.0814366 -0.00933302 0.00835899 0.083554 0.0568151 0.00837761 0.0854437 -0.00659146 -0.00419414 0.0857509 0.061296
0.98 0.0141364 0.0830158 -0.00989063 0.00362028 0.084133 0.0567159 0.00747276 0.085748 -0.00661946 -0.00333324 0.0860085 0.0614718
0.983333 0.00777131 0.0843868 -0.0103896 -0.00109208 0.0847368 0.0566949 0.00655596 0.0860142 -0.00664456 -0.00247089 0.0862282 0.0616207
0.986667 0.001507 0.0867552 -0.0033066 -0.00575777 0.0865771 0.0652349 0.00562881 0.0862417 -0.00666674 -0.00160744 0.0864102 0.0617426
0.99 -0.00485678 0.0879901 -0.00391262 -0.0103721 0.0875115 0.0653686 0.00469296 0.0864301 -0.006686 -0.000743299 0.0865543 0.0618374
0.993333 0.0139812 0.0857169 -0.0103777 0.0103795 0.0862272 0.0578868 0.00375003 0.0865793 -0.00670233 0.000121172 0.0866604 0.0619051
0.996667 0.00735459 0.0866013 -0.0109127 0.00553934 0.0867363 0.0577548 0.00280168 0.0866888 -0.00671572 0.00098559 0.0867285 0.0619456
1 0.000723449 0.0872706 -0.0113876 0.000723449 0.0872706 0.0577029 0.00184958 0.0867585 -0.00672616 0.00184958 0.0867585 0.0619589


==> data/transverse_b_line_verif.txt <==
r bx_3D by_3D bz_3D bx_2D by_2D bz_2D
0 0.000396839 0.0923831 6.49958e-05 2.79358e-05 0.0924331 -4.7971e-08
1.9995 1.06299e-05 0.0925852 0.000569728 2.79358e-05 0.0924349 5.08783e-05
3.999 1.06299e-05 0.0925875 0.00059542 2.79358e-05 0.0924366 0.00010176
5.9985 1.06299e-05 0.0925897 0.000621111 2.79358e-05 0.0924384 0.000152596
7.998 1.06299e-05 0.092592 0.000646803 2.79358e-05 0.0924402 0.000203388
9.9975 1.06299e-05 0.0925942 0.000672495 2.79358e-05 0.092442 0.000254135
11.997 1.06299e-05 0.0925965 0.000698187 2.79358e-05 0.0924438 0.000304837
13.9965 1.06299e-05 0.0925987 0.000723879 2.79358e-05 0.0924456 0.000355494
15.996 1.06299e-05 0.092601 0.000749571 2.79358e-05 0.0924474 0.000406106
17.9955 1.06299e-05 0.0926032 0.000775263 2.79358e-05 0.0924491 0.000456674
19.995 1.06299e-05 0.0926055 0.000800954 2.79358e-05 0.0924509 0.000507196
21.9945 1.06299e-05 0.0926077 0.000826646 -0.000345136 0.0925997 0.000534671
23.994 1.06299e-05 0.09261 0.000852338 -0.000345136 0.0926029 0.000580145
25.9935 -0.000605778 0.0927023 0.000769031 0.000378128 0.0931727 0.000531481
27.993 -0.000605778 0.0927066 0.000794036 0.000378128 0.0931764 0.000564509
29.9925 -0.000605778 0.092711 0.00081904 0.000378128 0.0931802 0.000597443
31.992 -0.000605778 0.0927154 0.000844044 -0.000875488 0.0935996 0.000543081
33.9915 -0.000605778 0.0927197 0.000869048 0.000321875 0.0943822 0.000393019
35.991 -0.000605778 0.0927241 0.000894052 0.000321875 0.0943867 0.00038962
37.9905 0.00196796 0.0951568 0.000379491 0.000321875 0.0943913 0.000386108
39.99 0.00196796 0.0951621 0.000404418 0.000322808 0.0967898 -0.000229486
41.9895 0.00196796 0.0951674 0.000429344 0.000322808 0.0967948 -0.000281612
43.989 0.0022632 0.0951063 0.000501072 -0.000741176 0.0969335 -0.000373759
45.9885 0.0022632 0.0951112 0.00052018 -0.000741176 0.0969381 -0.000474486
47.988 0.0022632 0.0951161 0.000539288 0.00167192 0.0999853 -0.00149149
49.9875 -0.00318188 0.102811 0.00069295 5.20648e-05 0.100357 -0.00175565
51.987 -0.00318188 0.102816 0.000715043 5.20648e-05 0.100361 -0.0019602
53.9865 -0.00318188 0.10282 0.000737137 -0.000821144 0.103242 -0.0031328
55.986 -0.00125168 0.102843 -0.0114557 0.000457606 0.107728 -0.00501139
57.9855 -0.00125168 0.102845 -0.0114495 -0.00205995 0.108222 -0.00554995
59.985 -0.00125168 0.102848 -0.0114432 0.00248108 0.112193 -0.00750076
61.9845 -0.00125168 0.10285 -0.0114369 -8.07223e-05 0.112412 -0.00814783
63.984 0.000821457 0.112179 -0.0132528 -0.00050759 0.105266 -0.00770655
65.9835 0.000821457 0.102324 -0.0109345 0.00180253 0.0950499 -0.00763754
67.983 -0.000624314 0.0816988 -0.00385959 0.0002443 0.0803434 -0.00513702
69.9825 -0.000624314 0.0748753 -0.0021238 -0.00028765 0.0661363 -0.00225374
71.982 -0.000608936 0.0598928 -0.000480133 0.00222161 0.0592925 -0.00208318
73.9815 -0.000608936 0.0551612 0.00071947 0.00111555 0.0507154 -0.000698195
75.981 -0.000608936 0.0504296 0.00191907 -0.00127727 0.0442044 0.000118212
77.9805 -0.000335691 0.0414082 0.00249317 0.000369274 0.0399653 0.000179667
79.98 -0.000335691 0.0382457 0.00327087 6.90773e-05 0.0340545 0.00140774
81.9795 -0.000216202 0.03195 0.00354992 -0.000215665 0.0300139 0.00200935
83.979 -0.000216202 0.0299739 0.00403341 -0.000354096 0.0267813 0.0024397
85.9785 -0.000216202 0.0279978 0.0045169 0.000226114 0.0248757 0.00242547
87.978 -0.00020372 0.0246773 0.00447313 2.79751e-05 0.0227869 0.00270525
89.9775 -0.00020372 0.0236359 0.00475007 -2.23758e-05 0.021067 0.00297082
91.977 -0.00020372 0.0225945 0.00502701 -2.23758e-05 0.0203159 0.00293392
93.9765 -0.000335653 0.0216025 0.00479521 -2.34269e-05 0.0196547 0.00302693
95.976 -0.000335653 0.0213336 0.00485578 5.33297e-05 0.0194443 0.0030147
97.9755 -0.000335653 0.0210647 0.00491634 -3.81188e-05 0.0194894 0.00303715
99.975 -3.18248e-05 0.0252653 0.00358095 -1.36668e-06 0.0200467 0.00293118
101.975 -3.18248e-05 0.0259741 0.00349495 7.92478e-05 0.0212607 0.00261024
103.974 7.9917e-05 0.0267504 0.00337649 -0.000353639 0.022212 0.00266647
105.974 7.9917e-05 0.0279526 0.00303361 -0.000281595 0.0240951 0.00235432
107.973 7.9917e-05 0.0291548 0.00269073 0.000616931 0.0263024 0.00204614
109.973 -9.60036e-05 0.032452 0.00232014 -0.0001151 0.0282919 0.00219223
111.972 -9.60036e-05 0.0346504 0.00181408 2.58909e-05 0.0325643 0.00114973
113.972 -9.60036e-05 0.0368488 0.00130801 0.000467041 0.0369888 0.00033934
115.971 -0.000253843 0.0438955 0.000143969 -0.000922387 0.0405175 0.000571137
117.971 -0.000253843 0.0473405 -0.000638428 -0.000571291 0.0466254 -0.000476584
119.97 -0.000205461 0.0570881 -0.00232005 3.4769e-06 0.053963 -0.00189498
121.97 -0.000205461 0.0621717 -0.00348237 0.000491573 0.0645895 -0.00518784
123.969 -0.000205461 0.0672552 -0.0046447 -0.00260875 0.0716269 -0.00480434
125.968 0.000723449 0.0821348 -0.00715206 0.0017615 0.0826271 -0.00640587
127.968 0.000723449 0.0893675 -0.00877407 0.00371129 0.0971276 -0.0096606
129.968 0.0049883 0.108196 -0.0110872 -0.00215927 0.108808 -0.0091309
131.967 0.0049883 0.118437 -0.0132437 -0.00102216 0.126149 -0.0114122
133.966 -0.00078696 0.124036 -0.0133994 0.000104522 0.135056 -0.0126932
135.966 -0.00078696 0.124044 -0.0133972 0.000366156 0.135048 -0.0136279
137.965 -0.00078696 0.124053 -0.0133949 -0.000860365 0.131179 -0.0111548
139.965 -0.00078696 0.124062 -0.0133927 -0.000815725 0.127716 -0.0089054
141.964 -0.00078696 0.124071 -0.0133905 0.00262089 0.125357 -0.00750582
143.964 5.1856e-05 0.124073 -0.002206 -0.00041688 0.123773 -0.00671626
145.963 5.1856e-05 0.124086 -0.00219889 -0.000190641 0.120972 -0.00475503
147.963 5.1856e-05 0.124098 -0.00219179 -0.000190641 0.120984 -0.00530868
149.963 5.1856e-05 0.124111 -0.00218469 -0.00010125 0.118601 -0.0035903
151.962 5.1856e-05 0.124123 -0.00217758 -7.57566e-06 0.118612 -0.00407967
153.962 5.1856e-05 0.124135 -0.00217048 -7.57566e-06 0.118626 -0.00454905
155.961 -0.000186437 0.111074 -0.00216679 9.88189e-05 0.115096 -0.00155691
157.96 -0.000186437 0.111074 -0.00216679 9.88189e-05 0.115096 -0.00198962
159.96 -0.000186437 0.111074 -0.00216679 -0.000286223 0.115051 -0.00237188
161.959 -0.000186437 0.111074 -0.00216679 -0.000286223 0.115051 -0.00277795
163.959 -0.000186437 0.111074 -0.00216679 -0.000339242 0.113236 -0.001312
165.958 -0.000186437 0.111074 -0.00216679 -0.000339242 0.113236 -0.0016803
167.958 -0.000186437 0.111074 -0.00216679 -0.000339242 0.113236 -0.00204861
169.957 -0.000186437 0.111074 -0.00216679 3.19158e-05 0.111882 -0.000962478
171.957 0.000369475 0.111078 -0.000409612 3.19158e-05 0.111882 -0.00129001
173.957 0.000369475 0.111078 -0.000409612 3.19158e-05 0.111882 -0.00161754
175.956 0.000369475 0.111078 -0.000409612 -0.000208215 0.111012 -0.0009859
177.956 0.000369475 0.111078 -0.000409612 0.000157264 0.109789 7.29509e-05
179.955 0.000369475 0.111078 -0.000409612 0.000157264 0.109789 -0.00021532
181.954 0.000369475 0.111078 -0.000409612 0.000157264 0.109789 -0.000503592
183.954 0.000369475 0.111078 -0.000409612 -0.000300779 0.109709 -0.000692893
185.953 0.000369475 0.111078 -0.000409612 -0.000300779 0.109709 -0.000965064
187.953 0.000369475 0.111078 -0.000409612 0.000439731 0.108813 -0.000179298
189.952 -0.00164795 0.107506 -0.00184108 0.000121257 0.108765 -0.000384298
191.952 -0.00164795 0.107506 -0.00184108 0.000121257 0.108765 -0.000633791
193.951 -0.000681418 0.107454 -0.00022753 -0.000265579 0.108099 -7.31603e-05
195.951 -0.000681418 0.107454 -0.00022753 5.55318e-05 0.108076 -0.000286131
197.951 -0.000681418 0.107454 -0.00022753 5.55318e-05 0.108076 -0.000518693
199.95 -0.000138146 0.10557 0.000115007 5.55318e-05 0.108076 -0.000751255
201.95 -0.000138146 0.10557 0.000115007 5.55318e-05 0.108076 -0.000983817
203.949 -0.000138146 0.10557 0.000115007 -0.000372123 0.107363 -0.000298478
205.948 -0.000138146 0.10557 0.000115007 0.000144578 0.106715 0.000324307
207.948 -0.000138146 0.10557 0.000115007 0.000144578 0.106715 0.000117344
209.947 -0.000138146 0.10557 0.000115007 0.000144578 0.106715 -8.96181e-05
211.947 -0.000138146 0.10557 0.000115007 -0.000461309 0.106541 -6.26844e-05
213.946 -0.000138146 0.10557 0.000115007 -0.000461309 0.106541 -0.000258813
215.946 -0.000138146 0.10557 0.000115007 0.000305803 0.105945 0.000354559
217.946 -0.000138146 0.10557 0.000115007 0.000305803 0.105945 0.000167294
219.945 -0.000138146 0.10557 0.000115007 0.000305803 0.105945 -1.99713e-05
221.945 0.00124704 0.105222 -0.000205823 -0.000121265 0.105843 -6.30681e-05
223.944 0.00124704 0.105222 -0.000205823 -0.000121265 0.105843 -0.000238944
225.944 0.00124704 0.105222 -0.000205823 -0.000121265 0.105843 -0.00041482
227.943 0.00124704 0.105222 -0.000205823 -0.000121265 0.105843 -0.000590697
229.942 -0.000488953 0.103771 -0.000789379 -0.000121265 0.105843 -0.000766573
231.942 -0.000488953 0.103771 -0.000789379 0.00043281 0.105157 5.67944e-05
233.941 -0.000488953 0.103771 -0.000789379 -1.96893e-05 0.104656 0.000633574
235.941 -0.000488953 0.103771 -0.000789379 -1.96893e-05 0.104656 0.000478333
237.94 -0.000488953 0.103771 -0.000789379 -1.96893e-05 0.104656 0.000323093
239.94 -0.000488953 0.103771 -0.000789379 -1.96893e-05 0.104656 0.000167852
241.94 -0.000488953 0.103771 -0.000789379 -1.96893e-05 0.104656 1.26111e-05
243.939 -0.000488953 0.103771 -0.000789379 -0.000192816 0.104629 -9.74766e-05
245.939 -0.000488953 0.103771 -0.000789379 -0.000192816 0.104629 -0.000243623
247.938 -0.000488953 0.103771 -0.000789379 -0.000192816 0.104629 -0.00038977
249.938 -0.000488953 0.103771 -0.000789379 0.000231188 0.104121 0.000261186
251.937 -0.000488953 0.103771 -0.000789379 0.000231188 0.104121 0.000120227
253.937 -0.000488953 0.103771 -0.000789379 0.000231188 0.104121 -2.07315e-05
255.936 -0.000488953 0.103771 -0.000789379 8.57706e-06 0.104088 -0.000100548
257.935 0.000514669 0.103411 -0.000152452 8.57706e-06 0.104088 -0.000233358
259.935 0.000514669 0.103411 -0.000152452 8.57706e-06 0.104088 -0.000366167
261.935 0.000514669 0.103411 -0.000152452 8.57706e-06 0.104088 -0.000498976
263.934 0.000514669 0.103411 -0.000152452 8.57706e-06 0.104088 -0.000631786
265.934 0.000514669 0.103411 -0.000152452 -0.000141002 0.103682 -8.89505e-05
267.933 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 0.000595519
269.933 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 0.0004779
271.932 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 0.000360281
273.932 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 0.000242662
275.931 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 0.000125043
277.931 0.000514669 0.103411 -0.000152452 4.64867e-05 0.103203 7.42458e-06
279.93 0.000514669 0.103411 -0.000152452 -0.0001005 0.10318 -6.66101e-05
281.93 0.000514669 0.103411 -0.000152452 -0.0001005 0.10318 -0.000176873
283.929 0.000514669 0.103411 -0.000152452 -0.0001005 0.10318 -0.000287135
285.929 0.000514669 0.103411 -0.000152452 -0.0001005 0.10318 -0.000397397
287.928 0.000514669 0.103411 -0.000152452 -0.0001005 0.10318 -0.00050766
289.928 0.000514669 0.103411 -0.000152452 0.000212939 0.102761 0.000144904
291.927 0.000514669 0.103411 -0.000152452 0.000212939 0.102761 3.88662e-05
293.927 -0.000755929 0.102126 -0.000372755 0.000115736 0.102752 -4.55203e-05
295.926 -0.000755929 0.102126 -0.000372755 0.000115736 0.102752 -0.000145249
297.925 -0.000755929 0.102126 -0.000372755 -4.15905e-05 0.102407 0.000401158
299.925 -0.000755929 0.102126 -0.000372755 -4.15905e-05 0.102407 0.000304094
301.925 -0.000755929 0.102126 -0.000372755 -4.15905e-05 0.102407 0.000207029
303.924 -0.000755929 0.102126 -0.000372755 -4.15905e-05 0.102407 0.000109965
305.923 -0.000755929 0.102126 -0.000372755 -4.15905e-05 0.102407 1.29008e-05
307.923 -0.000755929 0.102126 -0.000372755 -0.000142059 0.102394 -5.48294e-05
309.923 -0.000755929 0.102126 -0.000372755 -0.000142059 0.102394 -0.000145931
311.922 -0.000755929 0.102126 -0.000372755 -0.000142059 0.102394 -0.000237033
313.921 6.73201e-05 0.101845 -9.60066e-06 0.000111114 0.102049 0.000351389
315.921 6.73201e-05 0.101845 -9.60066e-06 0.000111114 0.102049 0.000263639
317.921 6.73201e-05 0.101845 -9.60066e-06 0.000111114 0.102049 0.000175888
319.92 6.73201e-05 0.101845 -9.60066e-06 0.000111114 0.102049 8.8137e-05
321.92 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 2.51499e-05
323.919 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -5.71512e-05
325.918 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -0.000139452
327.918 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -0.000221753
329.918 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -0.000304055
331.917 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -0.000386356
333.916 6.73201e-05 0.101845 -9.60066e-06 8.65175e-06 0.102037 -0.000468657
335.916 6.73201e-05 0.101845 -9.60066e-06 -0.000103132 0.101756 4.17412e-05
337.916 6.73201e-05 0.101845 -9.60066e-06 -0.000103132 0.101756 -3.83786e-05
339.915 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 0.000461204
341.914 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 0.0003883
343.914 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 0.000315396
345.913 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 0.000242491
347.913 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 0.000169587
349.912 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 9.66826e-05
351.912 6.73201e-05 0.101845 -9.60066e-06 1.00106e-05 0.101486 2.37783e-05
353.911 6.73201e-05 0.101845 -9.60066e-06 -7.59732e-05 0.101476 -2.52869e-05
355.911 6.73201e-05 0.101845 -9.60066e-06 -7.59732e-05 0.101476 -9.38959e-05
357.91 6.73201e-05 0.101845 -9.60066e-06 -7.59732e-05 0.101476 -0.000162505
359.91 6.73201e-05 0.101845 -9.60066e-06 -7.59732e-05 0.101476 -0.000231114
361.909 6.73201e-05 0.101845 -9.60066e-06 0.000118734 0.101275 0.000155918
363.909 6.73201e-05 0.101845 -9.60066e-06 0.000118734 0.101275 8.97339e-05
365.908 6.73201e-05 0.101845 -9.60066e-06 0.000118734 0.101275 2.35498e-05
367.908 6.73201e-05 0.101845 -9.60066e-06 0.000118734 0.101275 -4.26343e-05
369.908 6.73201e-05 0.101845 -9.60066e-06 -0.000115488 0.10111 0.000274608
371.907 6.73201e-05 0.101845 -9.60066e-06 -0.000115488 0.10111 0.000211037
373.906 6.73201e-05 0.101845 -9.60066e-06 -0.000115488 0.10111 0.000147465
375.906 6.73201e-05 0.101845 -9.60066e-06 -0.000115488 0.10111 8.38944e-05
377.906 6.73201e-05 0.101845 -9.60066e-06 -0.000115488 0.10111 2.03233e-05
379.905 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 2.03508e-05
381.904 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -3.87636e-05
383.904 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -9.7878e-05
385.904 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000156992
387.903 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000216107
389.902 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000275221
391.902 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000334336
393.901 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.00039345
395.901 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000452564
397.9 6.73201e-05 0.101845 -9.60066e-06 3.7646e-05 0.101084 -0.000511679


==> data/verifACloss.txt <==
t hts_3D copper_3D hts_2D copper_2D
0.166667 0.000312872 0.431074 0.00165919 0.391545
0.333333 0.0605341 0.679026 0.177277 0.616796
0.5 0.543109 0.770744 0.912591 0.718018
0.666667 1.5434 0.832934 2.28214 0.822766
0.833333 3.02469 0.869471 3.71302 0.905866
1 4.78962 0.879859 5.05975 0.916012
1.16667 6.82666 0.887029 7.04933 0.913504
1.33333 9.14612 0.902407 9.07293 0.9073
1.5 11.5634 0.903042 11.4451 0.894208
1.66667 15.8677 0.956398 16.4211 0.970279
1.83333 24.8492 1.22512 24.7255 1.2272
2 36.7994 1.71309 36.3766 1.69779
2.16667 51.8355 2.44917 51.6184 2.43433
2.33333 65.4278 3.20086 65.5633 3.20241
2.5 71.3801 3.45659 71.6977 3.47235
2.66667 66.6955 2.89871 67.0333 2.91848
2.83333 52.2559 1.74301 52.5352 1.7589
3 32.2537 0.619879 32.4414 0.628888
3.16667 13.9486 0.0721512 14.0592 0.0752127
3.33333 4.05794 0.0416024 4.18209 0.0372791
3.5 1.23051 0.156789 1.40711 0.139885
3.66667 0.547936 0.270632 0.679217 0.241109
3.83333 0.388901 0.370613 0.493925 0.329714
4 0.383589 0.465297 0.508038 0.414929
4.16667 0.473139 0.560018 0.762709 0.509676
4.33333 0.704487 0.658876 1.18201 0.617922
4.5 1.12373 0.763103 1.87986 0.744891
4.66667 1.69519 0.865725 2.66998 0.878169
4.83333 2.40453 0.960029 3.33842 0.999189
5 3.42963 1.05034 4.18713 1.10379
5.16667 4.83541 1.14329 5.3242 1.19061
5.33333 6.23467 1.22533 6.43824 1.2525
5.5 7.59362 1.28567 7.70561 1.29956
5.66667 8.95549 1.31973 8.97611 1.32998
5.83333 10.0504 1.31873 10.1286 1.33236
6 11.1253 1.28865 11.0126 1.29626
6.16667 12.1654 1.23224 11.9691 1.22913
6.33333 13.1274 1.15576 13.1077 1.15017
6.5 14.6893 1.08958 14.4082 1.07209
6.66667 19.1773 1.1456 18.7665 1.12679
6.83333 26.3679 1.35935 25.7499 1.33118
7 37.3741 1.79307 36.7644 1.75817
7.16667 51.9654 2.48976 51.6929 2.46424
7.33333 65.4071 3.21792 65.5368 3.21462
7.5 71.3448 3.46288 71.6678 3.47675
7.66667 66.6748 2.90089 67.0172 2.91999
7.83333 52.2465 1.74372 52.5283 1.75938
8 32.2498 0.620056 32.4386 0.629008
8.16667 13.9467 0.072164 14.0579 0.0752217
8.33333 4.05714 0.0415912 4.18154 0.0372721
8.5 1.23018 0.156783 1.40687 0.139881
8.66667 0.547774 0.27063 0.679082 0.241107
8.83333 0.388789 0.370611 0.493821 0.329713
9 0.383469 0.465293 0.507907 0.414925
9.16667 0.472977 0.560009 0.762509 0.509666
9.33333 0.704233 0.658861 1.18175 0.617907
9.5 1.12341 0.763084 1.87958 0.744873
9.66667 1.69481 0.865703 2.66974 0.878154
9.83333 2.40405 0.960004 3.33817 0.999174
10 3.42898 1.05031 4.18684 1.10377


==> data/verifACloss2.txt <==
t hts_3D copper_3D hts_2D copper_2D
0.00166667 2.30412e-15 0.0611213 4.32089e-14 0.0545025
0.00333333 0.00196728 0.0641679 0.0100786 0.0570803
0.005 0.0480547 0.061845 0.21409 0.0555152
0.00666667 0.208129 0.0587697 0.460576 0.0534345
0.00833333 0.653497 0.0556845 1.12097 0.052133
0.01 1.32104 0.0529899 2.22217 0.0513141
0.0116667 1.92881 0.0488091 2.99464 0.0493589
0.0133333 2.39054 0.042655 3.61903 0.0455824
0.015 2.84451 0.0353703 3.91843 0.0387397
0.0166667 3.26504 0.0278485 3.9267 0.0303083
0.0183333 3.28879 0.0202694 3.70815 0.0218378
0.02 3.01804 0.0132331 3.2864 0.0141725
0.0216667 2.56431 0.00733819 2.71706 0.00782108
0.0233333 1.94077 0.00299788 2.02054 0.00320853
0.025 1.22485 0.000531592 1.26144 0.000598483
0.0266667 0.577403 8.18984e-05 0.576635 5.84196e-05
0.0283333 0.182974 0.00146497 0.18339 0.00129818
0.03 0.0623439 0.00427899 0.0816072 0.00380386
0.0316667 0.0430015 0.00830287 0.0569883 0.00737835
0.0333333 0.0435952 0.0133954 0.0486695 0.0119017
0.035 0.0507643 0.0193491 0.0477194 0.0171855
0.0366667 0.062033 0.0259096 0.0519995 0.023002
0.0383333 0.0769787 0.0328002 0.0610529 0.0291001
0.04 0.0952793 0.0397296 0.0760858 0.0352231
0.0416667 0.120344 0.0464247 0.118329 0.0411857
0.0433333 0.159081 0.0526541 0.238552 0.0469081
0.045 0.22087 0.0582373 0.415634 0.0521854
0.0466667 0.313602 0.0630014 0.582233 0.0570616
0.0483333 0.4661 0.0668067 0.820241 0.061405
0.05 0.740512 0.0698588 1.51153 0.0663858
0.0516667 1.14605 0.0721784 2.43401 0.0710862
0.0533333 1.63001 0.0734746 3.18783 0.0743568
0.055 2.15662 0.0732199 3.7892 0.0758518
0.0566667 2.6485 0.0710421 4.38453 0.0765028
0.0583333 3.17496 0.0671735 4.96874 0.0740943
0.06 3.86246 0.0619116 5.26028 0.0684585
0.0616667 4.53435 0.0553775 5.46325 0.0606489
0.0633333 4.82173 0.0475283 5.55746 0.0516091
0.065 4.83236 0.0388918 5.37736 0.0418694
0.0666667 4.70157 0.0301615 5.0791 0.0321837
0.0683333 4.38291 0.0217976 4.61582 0.0230118
0.07 3.87819 0.0142457 3.97243 0.0148876
0.0716667 3.18357 0.00792371 3.26855 0.00827835
0.0733333 2.34917 0.00326229 2.37301 0.00342449
0.075 1.4695 0.000603171 1.44394 0.00065649
0.0766667 0.701455 7.13731e-05 0.662808 5.21017e-05
0.0783333 0.230457 0.00144771 0.215652 0.0012886
0.08 0.0791918 0.00427781 0.0959052 0.00380524
0.0816667 0.0530636 0.0083097 0.0672661 0.00738427
0.0833333 0.0525997 0.013407 0.0580721 0.0119114
0.085 0.0601513 0.0193665 0.0573866 0.0171996
0.0866667 0.0723152 0.0259363 0.0621647 0.0230206
0.0883333 0.0879107 0.0328346 0.0715046 0.0291225
0.09 0.106512 0.0397699 0.0862674 0.0352469
0.0916667 0.131454 0.0464661 0.126929 0.0412064
0.0933333 0.169843 0.052698 0.244283 0.0469213
0.095 0.231094 0.0582911 0.424498 0.0522092
0.0966667 0.32192 0.0630467 0.592615 0.0570631
0.0983333 0.4715 0.0668224 0.821652 0.0613208
0.1 0.741438 0.0698071 1.49746 0.0661572


==> data/verifACloss_transverse.txt <==
t 3D 2D
0.333333 7.16444 7.33154
0.666667 15.8198 16.3223
1 21.3661 22.1758
1.33333 23.3348 24.3078
1.66667 22.0218 22.9823
2 18.179 18.9804
2.33333 12.9367 13.4931
2.66667 7.63304 7.93066
3 3.57927 3.67308
3.33333 1.82287 1.82113
3.66667 2.95888 2.99939
4 7.02473 7.24704
4.33333 13.4963 14.0145
4.66667 21.3844 22.2649
5 29.4127 30.6616
5.33333 36.2473 37.8075
5.66667 40.7342 42.4952
6 42.1062 43.9225
6.33333 40.1217 41.8376
6.66667 35.1107 36.5876
7 27.922 29.062
7.33333 19.7793 20.5423
7.66667 12.0712 12.4818
8 6.11243 6.25612
8.33333 2.91773 2.92574
8.66667 3.0262 3.05313
9 6.40843 6.6055
9.33333 12.4714 12.9603
9.66667 20.1606 21.0126
10 28.1423 29.3659


==> data/verifACloss_transverse2.txt <==
t 3D 2D
0.00333333 0.154102 0.155397
0.00666667 0.141151 0.142337
0.01 0.117049 0.118033
0.0133333 0.0861985 0.0869226
0.0166667 0.0539331 0.0543862
0.02 0.0258324 0.0260494
0.0233333 0.00675515 0.0068119
0.0266667 4.04254e-09 4.08857e-09
0.03 0.00673499 0.00679157
0.0333333 0.0257956 0.0260123
0.0366667 0.053886 0.0543387
0.04 0.0861492 0.0868729
0.0433333 0.117007 0.117989
0.0466667 0.141123 0.142308
0.05 0.154327 0.155624
0.0533333 0.154338 0.155634
0.0566667 0.141152 0.142337
0.06 0.117049 0.118033
0.0633333 0.0861985 0.0869226
0.0666667 0.0539331 0.0543862
0.07 0.0258324 0.0260494
0.0733333 0.00675515 0.0068119
0.0766667 4.04254e-09 4.08857e-09
0.08 0.00673499 0.00679157
0.0833333 0.0257956 0.0260123
0.0866667 0.053886 0.0543387
0.09 0.0861492 0.0868729
0.0933333 0.117007 0.117989
0.0966667 0.141123 0.142308
0.1 0.154327 0.155624


==> data/verifB_super.txt <==
r by_3D bz_3D by_2D bz_2D
0 -2.70445e-05 0.122848 -5.25372e-06 0.123095
0.19995 5.17602e-05 0.122942 7.07893e-05 0.123121
0.3999 8.13692e-05 0.122958 9.90043e-05 0.123146
0.59985 0.000110978 0.122975 0.000127219 0.12317
0.7998 0.000140587 0.122991 0.000155434 0.123194
0.99975 0.000170196 0.123008 0.000183649 0.123217
1.1997 0.000199805 0.123024 0.000211864 0.12324
1.39965 0.000229414 0.123041 0.000240079 0.123261
1.5996 0.000259023 0.123057 0.000268295 0.123282
1.79955 0.000288632 0.123073 0.00029651 0.123303
1.9995 0.000318241 0.12309 0.000324725 0.123322
2.19945 0.00034785 0.123106 0.00035294 0.123341
2.3994 0.000377459 0.123123 0.000381155 0.123359
2.59935 0.000407068 0.123139 0.00040937 0.123376
2.7993 0.000436677 0.123156 0.000437585 0.123393
2.99925 0.000466286 0.123172 0.00136378 0.123251
3.1992 0.000495895 0.123189 -0.00442948 0.124469
3.39915 0.000525504 0.123205 -0.00440192 0.124593
3.5991 0.000555113 0.123222 -0.00437435 0.124716
3.79905 -0.00474448 0.126967 -0.00434679 0.124839
3.999 -0.00471331 0.126998 -0.00431923 0.124961
4.19895 -0.00468214 0.127028 -0.00429166 0.125082
4.3989 -0.00465097 0.127058 -0.0042641 0.125203
4.59885 -0.00461979 0.127089 -0.00423653 0.125323
4.7988 -0.00458862 0.127119 -0.00420897 0.125442
4.99875 -0.00455745 0.12715 -0.0041814 0.125561
5.1987 -0.00453223 0.129911 -0.00415986 0.125658
5.39865 -0.00451802 0.129912 -0.00414353 0.12573
5.5986 -0.00450381 0.129912 -0.00412719 0.125801
5.79855 -0.0044896 0.129913 -0.00411086 0.125872
5.9985 -0.00447539 0.129913 -0.00409453 0.125943
6.19845 -0.00446117 0.129914 -0.00407819 0.126013
6.3984 -0.0405005 0.114735 -0.0190646 0.119696
6.59835 -0.0363293 0.100656 -0.0147776 0.0929478
6.7983 -0.0321581 0.0865765 -0.0104906 0.0660922
6.99825 -0.0279869 0.0724972 -0.0062036 0.039129
7.1982 -0.0238157 0.0584179 -0.00191659 0.012058
7.39815 -0.0196445 0.0443385 0.00153252 -0.0113493
7.5981 -0.0135371 -0.0125003 0.000200051 -0.0113017
7.79805 -0.00843102 -0.00751847 -0.00113242 -0.0112207
7.998 -0.00332499 -0.00253662 -0.00267561 -0.00771482
8.19795 0.000595698 -0.000389363 -0.00160392 -0.00300604
8.3979 -0.000127365 -0.000594944 -0.000532235 0.00167582
8.59785 -0.000105758 -0.000637188 0.000857226 0.00411696
8.7978 -8.41502e-05 -0.000679431 0.000953384 0.0033723
8.99775 -6.25427e-05 -0.000721675 0.00104954 0.00262522
9.1977 -0.000157842 -0.000607016 0.0011457 0.00187573
9.39765 -0.000160863 -0.000593472 0.000713898 0.00130959
9.5976 -1.57307e-05 -0.000462572 0.000508659 0.00060643
9.79755 6.44923e-05 -0.000650447 0.00030342 -9.15785e-05
9.9975 0.000144715 -0.000838321 9.81808e-05 -0.00078443
10.1974 0.000224938 -0.0010262 -0.000851489 -0.000938173
10.3974 -0.0014522 -0.00176497 -0.000990103 -0.00156712
10.5974 -0.00212955 0.000334389 -0.00094197 -0.00215657
10.7973 -0.00280689 0.00243375 -0.00126371 -0.00157606
10.9972 -0.00348423 0.00453311 -0.00158545 -0.000987461
11.1972 0.00396259 -0.00610404 -0.00190719 -0.000390779
11.3971 0.00542128 -0.00589011 0.00449524 -0.000688036
11.5971 0.00687997 -0.00567618 0.034415 -0.0149843
11.7971 0.0462667 -0.0181208 0.0489666 -0.0137325
11.997 0.061151 -0.0216519 0.0635181 -0.0128463
12.1969 0.0760352 -0.0251829 0.0853667 -0.0166423
12.3969 0.0993976 -0.0266152 0.101012 -0.0134027
12.5968 0.115256 -0.03047 0.116658 -0.0105562
12.7968 0.131114 -0.0343247 0.132304 -0.0081028
12.9968 0.146972 -0.0381795 0.14795 -0.00604254
13.1967 0.16283 -0.0420343 0.163595 -0.0043754
13.3966 0.178004 -0.0427111 0.171672 -0.00464922
13.5966 0.17807 -0.0427033 0.171732 -0.00674062
13.7965 0.178135 -0.0426956 0.171792 -0.00883353
13.9965 0.1782 -0.0426878 0.171852 -0.010928
14.1964 0.178265 -0.0426801 0.171912 -0.0130239
14.3964 0.178329 -0.00484126 0.17198 -0.0150898
14.5963 0.17841 -0.00482019 0.172069 -0.0171235
14.7963 0.178492 -0.00479912 0.172158 -0.0191595
14.9962 0.178573 -0.00477804 0.172247 -0.0211977
15.1962 0.178655 -0.00475697 0.172335 -0.0232381
15.3962 0.178736 -0.0047359 0.172424 -0.0252807
15.5961 0.137444 -0.00472495 0.137184 0.0071947
15.796 0.137444 -0.00472495 0.137184 0.00547123
15.996 0.137444 -0.00472495 0.137184 0.00374776
16.1959 0.137444 -0.00472495 0.137184 0.00202429
16.3959 0.137444 -0.00472495 0.137184 0.000300814
16.5958 0.137444 -0.00472495 0.137184 -0.00142266
16.7958 0.137444 -0.00472495 0.137184 -0.00314613
16.9958 0.137353 0.000259431 0.137128 -0.00481033
17.1957 0.137353 0.000259431 0.137128 -0.0065331
17.3956 0.137353 0.000259431 0.137128 -0.00825588
17.5956 0.137353 0.000259431 0.137128 -0.00997865
17.7955 0.137353 0.000259431 0.137128 -0.0117014
17.9955 0.137353 0.000259431 0.137128 -0.0134242
18.1954 0.124001 -0.00120369 0.123683 0.00022419
18.3954 0.124001 -0.00120369 0.123683 -0.00132967
18.5953 0.123885 -0.00260538 0.123599 -0.00278519
18.7953 0.123885 -0.00260538 0.123599 -0.004338
18.9953 0.115762 0.00250533 0.112546 0.00730131
19.1952 0.115762 0.00250533 0.112546 0.00588737
19.3952 0.115762 0.00250533 0.112546 0.00447343
19.5951 0.115762 0.00250533 0.112546 0.00305949
19.795 0.115762 0.00250533 0.112546 0.00164555
19.995 0.115762 0.00250533 0.112546 0.000231612
20.1949 0.115762 0.00250533 0.112546 -0.00118233
20.3949 0.113736 -0.000372788 0.110778 -0.000331409
20.5949 0.113736 -0.000372788 0.110778 -0.00172314
20.7948 0.113736 -0.000372788 0.110778 -0.00311488
20.9947 0.113736 -0.000372788 0.110778 -0.00450661
21.1947 0.113736 -0.000372788 0.110778 -0.00589835
21.3947 0.102662 0.00172803 0.102204 0.00423648
21.5946 0.102662 0.00172803 0.102204 0.00295248
21.7946 0.102662 0.00172803 0.102204 0.00166847
21.9945 0.102662 0.00172803 0.102204 0.000384456
22.1944 0.102662 0.00172803 0.102204 -0.000899554
22.3944 0.102662 0.00172803 0.102204 -0.00218356
22.5943 0.102662 0.00172803 0.102204 -0.00346757
22.7943 0.0984665 -0.000454024 0.0984078 0.000684999
22.9943 0.0984665 -0.000454024 0.0984078 -0.000551322
23.1942 0.0984665 -0.000454024 0.0984078 -0.00178764
23.3941 0.0984665 -0.000454024 0.0984078 -0.00302396
23.5941 0.0984665 -0.000454024 0.0984078 -0.00426028
23.7941 0.0885543 -0.0025403 0.0884175 0.00943921
23.994 0.0885543 -0.0025403 0.0884175 0.0083284
24.1939 0.0885543 -0.0025403 0.0884175 0.00721759
24.3939 0.0885543 -0.0025403 0.0884175 0.00610678
24.5938 0.0885543 -0.0025403 0.0884175 0.00499597
24.7938 0.0885543 -0.0025403 0.0884175 0.00388516
24.9937 0.0885543 -0.0025403 0.0884175 0.00277435
25.1937 0.0885543 -0.0025403 0.0884175 0.00166354
25.3937 0.0885543 -0.0025403 0.0884175 0.000552733
25.5936 0.0885543 -0.0025403 0.0884175 -0.000558076
25.7935 0.0885543 -0.0025403 0.0884175 -0.00166889
25.9935 0.0885543 -0.0025403 0.0884175 -0.00277969
26.1934 0.0885543 -0.0025403 0.0884175 -0.0038905
26.3934 0.0885543 -0.0025403 0.0884175 -0.00500131
26.5934 0.0885543 -0.0025403 0.0884175 -0.00611212
26.7933 0.0830595 -0.000614052 0.0819513 0.0036627
26.9932 0.0830595 -0.000614052 0.0819513 0.00263312
27.1932 0.0830595 -0.000614052 0.0819513 0.00160355
27.3932 0.0830595 -0.000614052 0.0819513 0.000573978
27.5931 0.0830595 -0.000614052 0.0819513 -0.000455595
27.7931 0.0830595 -0.000614052 0.0819513 -0.00148517
27.993 0.0830595 -0.000614052 0.0819513 -0.00251474
28.1929 0.0830595 -0.000614052 0.0819513 -0.00354431
28.3929 0.0772331 0.000941066 0.0756812 0.00661195
28.5928 0.0772331 0.000941066 0.0756812 0.00566115
28.7928 0.0772331 0.000941066 0.0756812 0.00471035
28.9928 0.0772331 0.000941066 0.0756812 0.00375955
29.1927 0.0772331 0.000941066 0.0756812 0.00280875
29.3926 0.0772331 0.000941066 0.0756812 0.00185795
29.5926 0.0772331 0.000941066 0.0756812 0.000907149
29.7926 0.0772331 0.000941066 0.0756812 -4.36508e-05
29.9925 0.0772331 0.000941066 0.0756812 -0.000994451
30.1925 0.0772331 0.000941066 0.0756812 -0.00194525
30.3924 0.0772331 0.000941066 0.0756812 -0.00289605
30.5923 0.0772331 0.000941066 0.0756812 -0.00384685
30.7923 0.0772331 0.000941066 0.0756812 -0.00479765
30.9922 0.0772331 0.000941066 0.0756812 -0.00574845
31.1922 0.0772331 0.000941066 0.0756812 -0.00669925
31.3922 0.0772331 0.000941066 0.0756812 -0.00765005
31.5921 0.0772331 0.000941066 0.0756812 -0.00860085
31.7921 0.0772331 0.000941066 0.0756812 -0.00955165
31.992 0.0694144 0.00217932 0.0681483 0.00463954
32.1919 0.0694144 0.00217932 0.0681483 0.00378338
32.3919 0.0694144 0.00217932 0.0681483 0.00292722
32.5919 0.0694144 0.00217932 0.0681483 0.00207105
32.7918 0.0694144 0.00217932 0.0681483 0.00121489
32.9917 0.0694144 0.00217932 0.0681483 0.000358728
33.1917 0.0694144 0.00217932 0.0681483 -0.000497434
33.3916 0.0663863 0.000527613 0.0655331 0.00413328
33.5916 0.0663863 0.000527613 0.0655331 0.00330997
33.7915 0.0663863 0.000527613 0.0655331 0.00248667
33.9915 0.0663863 0.000527613 0.0655331 0.00166336
34.1914 0.0663863 0.000527613 0.0655331 0.000840052
34.3914 0.0663863 0.000527613 0.0655331 1.67456e-05
34.5913 0.0663863 0.000527613 0.0655331 -0.000806561
34.7913 0.0663863 0.000527613 0.0655331 -0.00162987
34.9913 0.0663863 0.000527613 0.0655331 -0.00245317
35.1912 0.0663863 0.000527613 0.0655331 -0.00327648
35.3912 0.0663863 0.000527613 0.0655331 -0.00409979
35.5911 0.0663863 0.000527613 0.0655331 -0.0049231
35.791 0.0663863 0.000527613 0.0655331 -0.0057464
35.991 0.0663863 0.000527613 0.0655331 -0.00656971
36.191 0.0663863 0.000527613 0.0655331 -0.00739302
36.3909 0.0663863 0.000527613 0.0655331 -0.00821632
36.5909 0.0663863 0.000527613 0.0655331 -0.00903963
36.7908 0.0663863 0.000527613 0.0655331 -0.00986294
36.9908 0.0663863 0.000527613 0.0655331 -0.0106862
37.1907 0.0663863 0.000527613 0.0655331 -0.0115095
37.3907 0.0663863 0.000527613 0.0655331 -0.0123329
37.5906 0.0663863 0.000527613 0.0655331 -0.0131562
37.7905 0.0663863 0.000527613 0.0655331 -0.0139795
37.9905 0.0663863 0.000527613 0.0655331 -0.0148028
38.1904 0.0663863 0.000527613 0.0655331 -0.0156261
38.3904 0.0663863 0.000527613 0.0655331 -0.0164494
38.5904 0.0663863 0.000527613 0.0655331 -0.0172727
38.7903 0.0663863 0.000527613 0.0655331 -0.018096
38.9902 0.0663863 0.000527613 0.0655331 -0.0189193
39.1902 0.0663863 0.000527613 0.0655331 -0.0197426
39.3901 0.0663863 0.000527613 0.0655331 -0.0205659
39.5901 0.0663863 0.000527613 0.0655331 -0.0213892
39.7901 0.0663863 0.000527613 0.0655331 -0.0222125


==> data/verifB_super2.txt <==
r by_3D bz_3D by_2D bz_2D
0 2.97327e-05 0.101558 -3.54614e-05 0.101512
1.95 1.43565e-05 0.101568 -1.03629e-05 0.101513
3.9 1.44294e-05 0.101568 -1.0286e-05 0.101513
5.85 1.45023e-05 0.101568 -1.02091e-05 0.101513
7.8 1.45751e-05 0.101568 -1.01322e-05 0.101513
9.75 1.4648e-05 0.101568 -1.00553e-05 0.101513
11.7 1.47209e-05 0.101568 -9.97839e-06 0.101514
13.65 1.47938e-05 0.101569 -9.90149e-06 0.101514
15.6 1.48667e-05 0.101569 -9.82458e-06 0.101514
17.55 1.49395e-05 0.101569 -9.74768e-06 0.101514
19.5 1.50124e-05 0.101569 -9.67078e-06 0.101514
21.45 1.50853e-05 0.101569 -9.59387e-06 0.101515
23.4 1.51582e-05 0.101569 -9.51697e-06 0.101515
25.35 1.5231e-05 0.101569 -9.44006e-06 0.101515
27.3 1.53039e-05 0.101569 -9.36316e-06 0.101515
29.25 1.53768e-05 0.101569 -9.28625e-06 0.101515
31.2 -0.00356534 0.103268 -9.20935e-06 0.101516
33.15 -0.00356527 0.103268 -9.13245e-06 0.101516
35.1 -0.0035652 0.103268 -9.05554e-06 0.101516
37.05 -0.00356512 0.103268 -0.0040597 0.102459
39 -0.00356505 0.103268 -0.00405962 0.102509
40.95 -0.00356498 0.103268 -0.00405955 0.102559
42.9 -0.00356491 0.103268 -0.00405948 0.102609
44.85 -0.00356484 0.103268 -0.0040594 0.102659
46.8 -0.00356477 0.103268 -0.00405933 0.102708
48.75 -0.0035647 0.103268 -0.00405925 0.102758
50.7 -0.00356388 0.105238 -0.00405918 0.102808
52.65 -0.00356383 0.105238 -0.00405905 0.102858
54.6 -0.00356378 0.105238 -0.004059 0.102908
56.55 -0.00356373 0.105238 -0.00405896 0.102957
58.5 -0.00356369 0.105238 -0.00405891 0.103007
60.45 -0.00356364 0.105238 -0.00405886 0.103057
62.4 -0.0293453 0.0970162 -0.00405882 0.103106
64.35 -0.0265401 0.0894407 -0.0188923 0.100236
66.3 -0.0237349 0.0818652 -0.0162616 0.0864899
68.25 -0.0209298 0.0742897 -0.013631 0.0726796
70.2 -0.0181246 0.0667142 -0.0110003 0.0588049
72.15 -0.0153194 0.0591388 -0.00836965 0.0448657
74.1 -0.0115495 -0.00110967 -0.005739 0.030862
76.05 -0.00815067 -0.000702852 -0.00275038 0.0221541
78 -0.00475184 -0.000296035 -0.000464966 0.0137557
79.95 -0.000322909 0.000562386 0.00182044 0.00530123
81.9 0.000145163 -0.000156254 0.000355387 -0.00120119
83.85 0.000199327 -0.000698879 -0.00174859 -0.00502934
85.8 0.00025349 -0.0012415 -0.00292042 -0.00661754
87.75 0.000307654 -0.00178413 -0.00272474 -0.00434145
89.7 0.000160489 -0.00143194 -0.000815952 -0.00351184
91.65 0.000164061 -0.00111393 -0.000430197 -0.00197571
93.6 0.000164841 0.000331355 -4.44421e-05 -0.000449032
95.55 -0.000185059 0.000941204 0.000341313 0.0010682
97.5 -0.00053496 0.00155105 0.00045895 0.00140137
99.45 -0.00088486 0.0021609 0.000440182 0.00147856
101.4 0.0033643 0.00446256 0.000421413 0.00155621
103.35 0.00704101 0.00425085 0.000402645 0.00163433
105.3 0.0107177 0.00403913 0.000383876 0.0017129
107.25 0.0143944 0.00382741 0.00682326 -0.00240911
109.2 0.0304749 -0.00252012 0.0103194 -0.00377229
111.15 0.0386221 -0.00450879 0.0183081 -0.00186372
113.1 0.0467692 -0.00649746 0.0521842 -0.0184148
115.05 0.0697501 -0.0136618 0.0602777 -0.0164159
117 0.0779345 -0.0158768 0.0683712 -0.0146154
118.95 0.0861189 -0.0180919 0.0764646 -0.0130131
120.9 0.0957722 -0.0129115 0.0845581 -0.0116092
122.85 0.104015 -0.0152042 0.0955087 -0.0128733
124.8 0.112257 -0.017497 0.103479 -0.0124736
126.75 0.120499 -0.0197897 0.11145 -0.0122692
128.7 0.128742 -0.0220824 0.119421 -0.0122601
130.65 0.125789 -0.0256885 0.127391 -0.0124463
132.6 0.12579 -0.0256885 0.135362 -0.0128279
134.55 0.12579 -0.0256885 0.122774 -0.00223982
136.5 0.12579 -0.0256885 0.122774 -0.0037439
138.45 0.12579 -0.0256885 0.122774 -0.00524797
140.4 0.12579 -0.00373859 0.122774 -0.00675205
142.35 0.12579 -0.00373856 0.122774 -0.00825614
144.3 0.125791 -0.00373853 0.122775 -0.00976087
146.25 0.125791 -0.00373851 0.122776 -0.0112648
148.2 0.125791 -0.00373848 0.122776 -0.0127688
150.15 0.125791 -0.00373845 0.122776 -0.0142728
152.1 0.0996804 -0.00373844 0.122776 -0.0157767
154.05 0.0996804 -0.00373844 0.122777 -0.0172807
156 0.0996804 -0.00373844 0.0979977 0.00550313
157.95 0.0996804 -0.00373844 0.0979977 0.00430244
159.9 0.0996804 -0.00373844 0.0979977 0.00310175
161.85 0.0996804 -0.00373844 0.0979977 0.00190106
163.8 0.0996804 -0.00373844 0.0979977 0.000700376
165.75 0.0996361 -0.00391105 0.0979977 -0.000500312
167.7 0.0996361 -0.00391105 0.0979977 -0.001701
169.65 0.0996361 -0.00391105 0.0979838 -0.00288688
171.6 0.0996361 -0.00391105 0.0979838 -0.0040874
173.55 0.0996361 -0.00391105 0.0979838 -0.00528792
175.5 0.0996361 -0.00391105 0.0979838 -0.00648843
177.45 0.0996361 -0.00391105 0.0979838 -0.00768895
179.4 0.0996361 -0.00391105 0.0979838 -0.00888947
181.35 0.0808037 -0.000385509 0.0979838 -0.01009
183.3 0.0808037 -0.000385509 0.0979838 -0.0112905
185.25 0.0808037 -0.000385509 0.0811951 0.00705037
187.2 0.0808037 -0.000385509 0.0811951 0.00605555
189.15 0.0808037 -0.000385509 0.0811951 0.00506073
191.1 0.0808037 -0.000385509 0.0811951 0.00406591
193.05 0.0808037 -0.000385509 0.0811951 0.00307109
195 0.0808037 -0.000385509 0.0811951 0.00207627
196.95 0.0808037 -0.000385509 0.0811951 0.00108145
198.9 0.0801091 -0.00269387 0.0811951 8.66348e-05
200.85 0.0801091 -0.00269387 0.0811951 -0.000908184
202.8 0.0801091 -0.00269387 0.0807451 -0.00132967
204.75 0.0801091 -0.00269387 0.0807451 -0.00231897
206.7 0.0801091 -0.00269387 0.0807451 -0.00330828
208.65 0.0801091 -0.00269387 0.0807451 -0.00429759
210.6 0.0714624 0.00123635 0.0807451 -0.00528689
212.55 0.0714624 0.00123635 0.0807451 -0.0062762
214.5 0.0714624 0.00123635 0.0807451 -0.00726551
216.45 0.0714624 0.00123635 0.0722409 0.0033109
218.4 0.0694058 0.00291629 0.0722409 0.00242579
220.35 0.0694058 0.00291629 0.0722409 0.00154067
222.3 0.0694058 0.00291629 0.0722409 0.000655563
224.25 0.0694058 0.00291629 0.0702063 0.00263718
226.2 0.0694058 0.00291629 0.0702063 0.00177699
228.15 0.0694058 0.00291629 0.0702063 0.000916812
230.1 0.0694058 0.00291629 0.0702063 5.66291e-05
232.05 0.0694058 0.00291629 0.0702063 -0.000803554
234 0.0694058 0.00291629 0.0702063 -0.00166374
235.95 0.0694058 0.00291629 0.0702063 -0.00252392
237.9 0.0638148 -0.00218828 0.0702063 -0.0033841
239.85 0.0638148 -0.00218828 0.0702063 -0.00424429
241.8 0.0638148 -0.00218828 0.0702063 -0.00510447
243.75 0.0638148 -0.00218828 0.064032 0.00349153
245.7 0.0638148 -0.00218828 0.064032 0.002707
247.65 0.0617053 0.00136362 0.064032 0.00192246
249.6 0.0617053 0.00136362 0.064032 0.00113793
251.55 0.0617053 0.00136362 0.064032 0.000353398
253.5 0.0617053 0.00136362 0.0614204 0.00372859
255.45 0.0617053 0.00136362 0.0614204 0.00297606
257.4 0.0617053 0.00136362 0.0614204 0.00222352
259.35 0.0617053 0.00136362 0.0614204 0.00147099
261.3 0.0617053 0.00136362 0.0614204 0.000718452
263.25 0.0617053 0.00136362 0.0614204 -3.40838e-05
265.2 0.0617053 0.00136362 0.0614204 -0.000786619
267.15 0.0617053 0.00136362 0.0614204 -0.00153915
269.1 0.0617053 0.00136362 0.0614204 -0.00229169
271.05 0.0617053 0.00136362 0.0614204 -0.00304423
273 0.0617053 0.00136362 0.0614204 -0.00379676
274.95 0.0617053 0.00136362 0.0614204 -0.0045493
276.9 0.0617053 0.00136362 0.0614204 -0.00530183
278.85 0.0617053 0.00136362 0.0614204 -0.00605437
280.8 0.0550774 -0.00477252 0.0614204 -0.0068069
282.75 0.0550774 -0.00477252 0.0614204 -0.00755944
284.7 0.0550774 -0.00477252 0.0614204 -0.00831197
286.65 0.0547895 0.000962217 0.054586 0.00324481
288.6 0.0547895 0.000962217 0.054586 0.00257601
290.55 0.0547895 0.000962217 0.054586 0.00190721
292.5 0.0547895 0.000962217 0.0542571 0.00184288
294.45 0.0473056 -5.16696e-05 0.0542571 0.00117811
296.4 0.0473056 -5.16696e-05 0.0542571 0.000513338
298.35 0.0473056 -5.16696e-05 0.0542571 -0.00015143
300.3 0.0473056 -5.16696e-05 0.0542571 -0.000816199
302.25 0.0473056 -5.16696e-05 0.0477043 0.0109633
304.2 0.0473056 -5.16696e-05 0.0477043 0.0103788
306.15 0.0473056 -5.16696e-05 0.0477043 0.00979435
308.1 0.0473056 -5.16696e-05 0.0477043 0.00920987
310.05 0.0473056 -5.16696e-05 0.0477043 0.00862538
312 0.0473056 -5.16696e-05 0.0477043 0.0080409
313.95 0.0473056 -5.16696e-05 0.0477043 0.00745642
315.9 0.0473056 -5.16696e-05 0.0477043 0.00687193
317.85 0.0473056 -5.16696e-05 0.0477043 0.00628745
319.8 0.0473056 -5.16696e-05 0.0477043 0.00570297
321.75 0.0473056 -5.16696e-05 0.0477043 0.00511848
323.7 0.0473056 -5.16696e-05 0.0477043 0.004534
325.65 0.0473056 -5.16696e-05 0.0477043 0.00394952
327.6 0.0473056 -5.16696e-05 0.0477043 0.00336504
329.55 0.0473056 -5.16696e-05 0.0477043 0.00278055
331.5 0.0473056 -5.16696e-05 0.0477043 0.00219607
333.45 0.0473171 0.000469689 0.0477043 0.00161159
335.4 0.0473171 0.000469689 0.0477043 0.0010271
337.35 0.0473171 0.000469689 0.0477043 0.00044262
339.3 0.0473171 0.000469689 0.0477043 -0.000141863
341.25 0.0473171 0.000469689 0.0477174 -0.000754336
343.2 0.0473171 0.000469689 0.0477174 -0.00133898
345.15 0.0473171 0.000469689 0.0477174 -0.00192362
347.1 0.0473171 0.000469689 0.0477174 -0.00250827
349.05 0.0473171 0.000469689 0.0477174 -0.00309291
351 0.0473171 0.000469689 0.0477174 -0.00367755
352.95 0.0473171 0.000469689 0.0477174 -0.00426219
354.9 0.0473171 0.000469689 0.0477174 -0.00484684
356.85 0.0473171 0.000469689 0.0477174 -0.00543148
358.8 0.0473171 0.000469689 0.0477174 -0.00601612
360.75 0.0473171 0.000469689 0.0477174 -0.00660077
362.7 0.0473171 0.000469689 0.0477174 -0.00718541
364.65 0.0473171 0.000469689 0.0477174 -0.00777005
366.6 0.0473171 0.000469689 0.0477174 -0.0083547
368.55 0.0473171 0.000469689 0.0477174 -0.00893934
370.5 0.0473171 0.000469689 0.0477174 -0.00952398
372.45 0.0473171 0.000469689 0.0477174 -0.0101086
374.4 0.0473171 0.000469689 0.0477174 -0.0106933
376.35 0.0473171 0.000469689 0.0477174 -0.0112779
378.3 0.0473171 0.000469689 0.0477174 -0.0118626
380.25 0.0473171 0.000469689 0.0477174 -0.0124472
382.2 0.0473171 0.000469689 0.0477174 -0.0130318
384.15 0.0473171 0.000469689 0.0477174 -0.0136165
386.1 0.0473171 0.000469689 0.0477174 -0.0142011
388.05 0.0473171 0.000469689 0.0477174 -0.0147858


==> data/verifB_super_fine.txt <==
r by_3D bz_3D by_2D bz_2D
0 -5.91859e-05 0.101357 -7.49429e-05 0.101354
1.9995 0.000163389 0.101421 -7.48366e-05 0.101355
3.999 0.000163504 0.101421 -7.47304e-05 0.101356
5.9985 0.000163619 0.101421 -7.46242e-05 0.101357
7.998 0.000163733 0.101421 -7.45179e-05 0.101358
9.9975 0.000163848 0.101421 -7.44117e-05 0.101359
11.997 0.000163963 0.101421 -7.43055e-05 0.10136
13.9965 0.000164078 0.101421 -7.41993e-05 0.101361
15.996 0.000164193 0.101421 -7.4093e-05 0.101362
17.9955 0.000164308 0.101421 -7.39868e-05 0.101363
19.995 0.000164423 0.101421 -7.38806e-05 0.101364
21.9945 0.000164538 0.101422 -7.37743e-05 0.101365
23.994 0.000164653 0.101422 -7.36681e-05 0.101366
25.9935 0.000164767 0.101422 -7.35619e-05 0.101367
27.993 0.000164882 0.101422 -7.34556e-05 0.101368
29.9925 0.000164997 0.101422 -7.33494e-05 0.101369
31.992 2.53022e-05 0.102021 -7.32432e-05 0.10137
33.9915 2.5418e-05 0.102021 -7.3137e-05 0.101371
35.991 2.55338e-05 0.102021 -0.000558092 0.101482
37.9905 2.56497e-05 0.102021 -0.000557987 0.101489
39.99 2.57655e-05 0.102021 -0.00290926 0.102087
41.9895 -0.00288844 0.102622 -0.00290916 0.102124
43.989 -0.00288833 0.102622 -0.00290907 0.102161
45.9885 -0.00288823 0.102622 -0.00290897 0.102197
47.988 -0.00306781 0.103195 -0.00290887 0.102234
49.9875 -0.0030677 0.103195 -0.00290877 0.102271
51.987 -0.00646397 0.101387 -0.00940656 0.10443
53.9865 -0.00646388 0.101387 -0.00940648 0.104548
55.986 -0.0064638 0.101387 -0.0094064 0.104666
57.9855 -0.00648643 0.109364 -0.00940466 0.104784
59.985 -0.00648637 0.109364 -0.00940461 0.104902
61.9845 -0.00648631 0.109364 -0.00940457 0.10502
63.984 -0.0166481 0.0925062 -0.0169771 0.101434
65.9835 -0.0142822 0.0846687 -0.0143342 0.0868377
67.983 -0.012748 0.0771886 -0.0116913 0.0721753
69.9825 -0.010193 0.0693129 -0.00945128 0.0571928
71.982 -0.00779939 0.0490184 -0.00726606 0.0421201
73.9815 -0.00506588 0.0411747 -0.00494614 0.0271438
75.981 0.000101264 0.0194005 -0.00197777 0.0121432
77.9805 0.0033184 0.011857 0.000103263 -0.00249168
79.98 0.0035132 0.00420613 -0.000127692 -0.00418654
81.9795 0.00285408 0.00290607 -0.000231037 -0.000535456
83.979 0.00132436 0.0014968 0.00033302 0.00129006
85.9785 0.00107282 0.00110717 0.000351283 0.000392089
87.978 0.000554636 0.00066479 -9.96485e-06 -0.000420949
89.9775 0.000506282 0.000557146 -0.000105523 -0.000218361
91.977 0.000457928 0.000449502 -2.39223e-05 4.21496e-05
93.9765 0.000431302 0.000589617 1.7333e-05 0.000147386
95.976 0.000542152 0.000570082 5.7972e-06 4.40965e-05
97.9755 0.000653003 0.000550548 -5.73855e-06 -5.8903e-05
99.975 0.00217112 0.00182892 1.27759e-05 4.89692e-05
101.975 0.000762512 0.00481346 -3.34121e-05 8.05755e-05
103.974 0.00128087 0.00581795 -4.00703e-05 -6.69833e-05
105.974 0.0045881 0.00395504 -2.15192e-05 -0.000340491
107.973 0.00789534 0.00209213 -5.37356e-05 0.000148152
109.973 0.0133519 0.00252153 0.0166464 -0.00496096
111.972 0.0203677 -0.000581987 0.0245589 -0.00437693
113.972 0.0396776 -0.008087 0.0345485 -0.00457183
115.971 0.0476493 -0.0102463 0.053586 -0.010523
117.971 0.0645661 -0.0128752 0.0633621 -0.0100942
119.97 0.072837 -0.0146836 0.0716042 -0.00887828
121.97 0.0873939 -0.0142668 0.088608 -0.01438
123.969 0.0956718 -0.0162458 0.0971881 -0.0136382
125.968 0.109153 -0.0156611 0.111573 -0.0175242
127.968 0.117391 -0.0178296 0.119854 -0.0167336
129.968 0.129202 -0.0167666 0.128184 -0.0163838
131.967 0.13737 -0.0190959 0.136414 -0.0161672
133.966 0.127618 -0.0130168 0.132218 -0.00988038
135.966 0.127619 -0.0130169 0.132219 -0.0115413
137.965 0.127619 -0.0130169 0.132219 -0.0132023
139.965 0.127619 -0.00818615 0.131867 -0.0145534
141.964 0.127619 -0.00818612 0.131867 -0.0162097
143.964 0.12762 -0.00818609 0.120078 -0.00720151
145.963 0.12762 -0.00818606 0.120278 -0.00889365
147.963 0.119406 -0.011302 0.120279 -0.0104043
149.963 0.119407 -0.011302 0.120279 -0.011915
151.962 0.119407 -0.0113019 0.120279 -0.0134256
153.962 0.119407 -0.0113019 0.12028 -0.0149363
155.961 0.0987574 -0.00544713 0.0995867 0.00383084
157.96 0.0987574 -0.00544713 0.0995867 0.00257971
159.96 0.0987574 -0.00544713 0.0995867 0.00132858
161.959 0.0987574 -0.00544713 0.0995867 7.74486e-05
163.959 0.0987574 -0.00544713 0.0995867 -0.00117368
165.958 0.0987574 -0.00544713 0.0994496 -0.00228185
167.958 0.0987574 -0.00544713 0.0994496 -0.00353126
169.957 0.0987062 -0.00161203 0.0994496 -0.00478067
171.957 0.0987062 -0.00161203 0.0994496 -0.00603008
173.957 0.0987062 -0.00161203 0.0994496 -0.00727949
175.956 0.0987062 -0.00161203 0.0919591 -0.000247653
177.956 0.0987062 -0.00161203 0.0919591 -0.00140296
179.955 0.0987062 -0.00161203 0.0918757 -0.00246394
181.954 0.0987062 -0.00161203 0.0918757 -0.00361819
183.954 0.0987062 -0.00161203 0.0847809 0.00342779
185.953 0.0807872 -0.00179664 0.0847809 0.00236267
187.953 0.0807872 -0.00179664 0.0847809 0.00129755
189.952 0.0807872 -0.00179664 0.0847809 0.000232426
191.952 0.0807872 -0.00179664 0.0844617 -0.000447668
193.951 0.0807872 -0.00179664 0.0844617 -0.00150878
195.951 0.0807872 -0.00179664 0.0844617 -0.00256989
197.951 0.0807872 -0.00179664 0.0844617 -0.003631
199.95 0.0807872 -0.00179664 0.0844617 -0.00469211
201.95 0.0807872 -0.00179664 0.0777079 0.00281649
203.949 0.0800591 0.00187757 0.0777079 0.00184023
205.948 0.0800591 0.00187757 0.0777079 0.000863965
207.948 0.0800591 0.00187757 0.0777079 -0.000112298
209.947 0.0800591 0.00187757 0.0776749 -0.00104503
211.947 0.0800591 0.00187757 0.0776749 -0.00202088
213.946 0.0800591 0.00187757 0.0776749 -0.00299672
215.946 0.0716967 0.00219414 0.0776749 -0.00397257
217.946 0.0716967 0.00219414 0.0714799 0.003535
219.945 0.0716967 0.00219414 0.0714799 0.00263698
221.945 0.0716967 0.00219414 0.0714799 0.00173897
223.944 0.069749 -0.000105346 0.0714799 0.000840947
225.944 0.069749 -0.000105346 0.0714799 -5.70717e-05
227.943 0.069749 -0.000105346 0.0714799 -0.00095509
229.942 0.069749 -0.000105346 0.0681197 0.00300163
231.942 0.069749 -0.000105346 0.0681197 0.00214583
233.941 0.069749 -0.000105346 0.0681197 0.00129002
235.941 0.069749 -0.000105346 0.0681197 0.00043422
237.94 0.069749 -0.000105346 0.0681197 -0.000421584
239.94 0.069749 -0.000105346 0.0681197 -0.00127739
241.94 0.069749 -0.000105346 0.0656065 0.00168725
243.939 0.064349 -0.00570083 0.0656065 0.000863019
245.939 0.064349 -0.00570083 0.0656065 3.87891e-05
247.938 0.064349 -0.00570083 0.0656065 -0.00078544
249.938 0.064349 -0.00570083 0.0656065 -0.00160967
251.937 0.064349 -0.00570083 0.0656065 -0.0024339
253.937 0.0622699 -0.000322784 0.0656065 -0.00325813
255.936 0.0622699 -0.000322784 0.0656065 -0.00408236
257.935 0.0622699 -0.000322784 0.0656065 -0.00490659
259.935 0.0622699 -0.000322784 0.0656065 -0.00573082
261.935 0.0622699 -0.000322784 0.0595233 0.00345661
263.934 0.0622699 -0.000322784 0.0595233 0.00270881
265.934 0.0622699 -0.000322784 0.0595233 0.001961
267.933 0.0622699 -0.000322784 0.0595233 0.0012132
269.933 0.0622699 -0.000322784 0.0595233 0.000465392
271.932 0.0622699 -0.000322784 0.0584136 0.00161367
273.932 0.0622699 -0.000322784 0.0584136 0.000879808
275.931 0.0622699 -0.000322784 0.0584136 0.000145945
277.931 0.0622699 -0.000322784 0.0584136 -0.000587918
279.93 0.0622699 -0.000322784 0.0584136 -0.00132178
281.93 0.0622699 -0.000322784 0.0584136 -0.00205564
283.929 0.0622699 -0.000322784 0.0584136 -0.00278951
285.929 0.0622699 -0.000322784 0.0584136 -0.00352337
287.928 0.0549966 -0.00103536 0.0584136 -0.00425723
289.928 0.0549966 -0.00103536 0.0584136 -0.0049911
291.927 0.0549966 -0.00103536 0.0584136 -0.00572496
293.927 0.0545891 0.000417873 0.0584136 -0.00645882
295.926 0.0545891 0.000417873 0.0584136 -0.00719268
297.925 0.0545891 0.000417873 0.0545706 -0.000732816
299.925 0.0545891 0.000417873 0.0545706 -0.0014184
301.925 0.0475485 -0.000237601 0.0545706 -0.00210398
303.924 0.0475485 -0.000237601 0.0535687 -0.000876439
305.923 0.0475485 -0.000237601 0.0535687 -0.00154944
307.923 0.0475485 -0.000237601 0.048681 0.00723409
309.923 0.0475485 -0.000237601 0.048681 0.0066225
311.922 0.0475485 -0.000237601 0.048681 0.00601091
313.921 0.0475485 -0.000237601 0.048681 0.00539932
315.921 0.0475485 -0.000237601 0.048681 0.00478773
317.921 0.0475485 -0.000237601 0.048681 0.00417614
319.92 0.0475485 -0.000237601 0.048681 0.00356455
321.92 0.0475485 -0.000237601 0.048681 0.00295296
323.919 0.0475485 -0.000237601 0.048681 0.00234137
325.918 0.0475485 -0.000237601 0.048681 0.00172978
327.918 0.0475485 -0.000237601 0.048681 0.00111819
329.918 0.0475485 -0.000237601 0.048681 0.000506598
331.917 0.0475485 -0.000237601 0.048681 -0.000104992
333.916 0.0475485 -0.000237601 0.048681 -0.000716583
335.916 0.0475485 -0.000237601 0.048681 -0.00132817
337.916 0.0475485 -0.000237601 0.048681 -0.00193976
339.915 0.0475485 -0.000237601 0.048681 -0.00255135
341.914 0.0475607 0.000161637 0.048681 -0.00316294
343.914 0.0475607 0.000161637 0.0462956 0.00137997
345.913 0.0475607 0.000161637 0.0462956 0.000798343
347.913 0.0475607 0.000161637 0.0462956 0.00021672
349.912 0.0475607 0.000161637 0.0462956 -0.000364902
351.912 0.0475607 0.000161637 0.0462956 -0.000946525
353.911 0.0475607 0.000161637 0.0462956 -0.00152815
355.911 0.0475607 0.000161637 0.0462956 -0.00210977
357.91 0.0475607 0.000161637 0.0443845 0.00160646
359.91 0.0475607 0.000161637 0.0443845 0.00104884
361.909 0.0475607 0.000161637 0.0443845 0.000491232
363.909 0.0475607 0.000161637 0.0443845 -6.63799e-05
365.908 0.0475607 0.000161637 0.0443845 -0.000623992
367.908 0.0475607 0.000161637 0.0443845 -0.0011816
369.908 0.0475607 0.000161637 0.0443845 -0.00173922
371.907 0.0475607 0.000161637 0.0443845 -0.00229683
373.906 0.0475607 0.000161637 0.0443845 -0.00285444
375.906 0.0475607 0.000161637 0.0443845 -0.00341205
377.906 0.0475607 0.000161637 0.0443845 -0.00396966
379.905 0.0475607 0.000161637 0.0443845 -0.00452728
381.904 0.0475607 0.000161637 0.0443845 -0.00508489
383.904 0.0475607 0.000161637 0.0443845 -0.0056425
385.904 0.0475607 0.000161637 0.0443845 -0.00620011
387.903 0.0475607 0.000161637 0.0443845 -0.00675773
389.902 0.0475607 0.000161637 0.0443845 -0.00731534
391.902 0.0475607 0.000161637 0.0443845 -0.00787295
393.901 0.0475607 0.000161637 0.0443845 -0.00843056
395.901 0.0475607 0.000161637 0.0443845 -0.00898817
397.9 0.0475607 0.000161637 0.0443845 -0.00954579

